The Grammar-Learning Trajectories of Neural Language Models

The learning trajectories of linguistic phenomena in humans provide insight into linguistic representation, beyond what can be gleaned from inspecting the behavior of an adult speaker. To apply a similar approach to analyze neural language models (NLM), it is first necessary to establish that different models are similar enough in the generalizations they make. In this paper, we show that NLMs with different initialization, architecture, and training data acquire linguistic phenomena in a similar order, despite their different end performance. These findings suggest that there is some mutual inductive bias that underlies these models' learning of linguistic phenomena. Taking inspiration from psycholinguistics, we argue that studying this inductive bias is an opportunity to study the linguistic representation implicit in NLMs. Leveraging these findings, we compare the relative performance on different phenomena at varying learning stages with simpler reference models. Results suggest that NLMs exhibit consistent "developmental" stages. Moreover, we find the learning trajectory to be approximately one-dimensional: given an NLM with a certain overall performance, it is possible to predict what linguistic generalizations it has already acquired. Initial analysis of these stages presents phenomena clusters (notably morphological ones), whose performance progresses in unison, suggesting a potential link between the generalizations behind them.

==> supplementary material/per_challenge_steps_kappa.csv <==
adjunct_island,5000,0.902015202814252
adjunct_island,10000,0.8783089799684858
adjunct_island,15000,0.8610908337222246
adjunct_island,20000,0.857640726463261
adjunct_island,25000,0.8591051083797062
adjunct_island,30000,0.8517867675226043
adjunct_island,35000,0.8413319763041833
adjunct_island,40000,0.818393949587186
adjunct_island,45000,0.8264421859589494
adjunct_island,50000,0.835163847135947
adjunct_island,55000,0.8021403627466276
adjunct_island,60000,0.8027782863711547
adjunct_island,65000,0.7810758579860674
adjunct_island,70000,0.824891626457664
adjunct_island,75000,0.8085419529834731
adjunct_island,80000,0.8197860440666735
adjunct_island,85000,0.7992318817712587
adjunct_island,90000,0.8225189591754073
adjunct_island,95000,0.7937431712266146
adjunct_island,100000,0.8212475503992328
adjunct_island,105000,0.816449488580636
adjunct_island,110000,0.8250985928787128
adjunct_island,115000,0.8037785138688219
adjunct_island,120000,0.8155379293633246
adjunct_island,125000,0.8162788186307302
adjunct_island,130000,0.8077723830618223
adjunct_island,135000,0.7800868656880533
adjunct_island,140000,0.7807371057192709
adjunct_island,145000,0.7706685013186562
adjunct_island,150000,0.7976849998493399
adjunct_island,155000,0.7736744352651953
adjunct_island,160000,0.7967411809879966
adjunct_island,165000,0.7472092354759975
adjunct_island,170000,0.7587488809919637
adjunct_island,180000,0.7618626114872308
adjunct_island,190000,0.7596713108156643
adjunct_island,200000,0.7541692456946694
adjunct_island,210000,0.7535290302224861
anaphor_gender_agreement,5000,0.873344951164736
anaphor_gender_agreement,10000,0.9660833902329089
anaphor_gender_agreement,15000,0.9815016542032932
anaphor_gender_agreement,20000,0.9419835028737704
anaphor_gender_agreement,25000,0.9413298646035219
anaphor_gender_agreement,30000,0.9552041650808941
anaphor_gender_agreement,35000,0.9246193276044025
anaphor_gender_agreement,40000,0.9340706627908097
anaphor_gender_agreement,45000,0.9080042843718991
anaphor_gender_agreement,50000,0.8664019080620119
anaphor_gender_agreement,55000,0.8212019859630508
anaphor_gender_agreement,60000,0.7880773296466496
anaphor_gender_agreement,65000,0.7513715324480528
anaphor_gender_agreement,70000,0.7527659935174232
anaphor_gender_agreement,75000,0.7717530864584421
anaphor_gender_agreement,80000,0.7616636108763765
anaphor_gender_agreement,85000,0.8108020706890763
anaphor_gender_agreement,90000,0.8297222711526043
anaphor_gender_agreement,95000,0.7507639086200796
anaphor_gender_agreement,100000,0.812649412093855
anaphor_gender_agreement,105000,0.8201906096297272
anaphor_gender_agreement,110000,0.8302816980079798
anaphor_gender_agreement,115000,0.7475840860513344
anaphor_gender_agreement,120000,0.7652726297490061
anaphor_gender_agreement,125000,0.767404487824682
anaphor_gender_agreement,130000,0.8117693981809803
anaphor_gender_agreement,135000,0.7550666974994465
anaphor_gender_agreement,140000,0.8202276034522485
anaphor_gender_agreement,145000,0.7453303028520581
anaphor_gender_agreement,150000,0.7992042309213128
anaphor_gender_agreement,155000,0.7499580301626717
anaphor_gender_agreement,160000,0.7439892003513803
anaphor_gender_agreement,165000,0.7840631975041972
anaphor_gender_agreement,170000,0.8125446023962031
anaphor_gender_agreement,180000,0.7954152366848635
anaphor_gender_agreement,190000,0.8100222933023162
anaphor_gender_agreement,200000,0.8066767832893664
anaphor_gender_agreement,210000,0.8287495290612047
anaphor_number_agreement,5000,0.9991985592017907
anaphor_number_agreement,10000,0.9121359462350971
anaphor_number_agreement,15000,0.9383963767212932
anaphor_number_agreement,20000,0.8849544356187943
anaphor_number_agreement,25000,0.861745278323219
anaphor_number_agreement,30000,0.8725438178563178
anaphor_number_agreement,35000,0.7965909349632236
anaphor_number_agreement,40000,0.8470632147578231
anaphor_number_agreement,45000,0.8174983016663763
anaphor_number_agreement,50000,0.8203868886944733
anaphor_number_agreement,55000,0.7208856450726038
anaphor_number_agreement,60000,0.8012832790653129
anaphor_number_agreement,65000,0.8247051923627414
anaphor_number_agreement,70000,0.7732563875820485
anaphor_number_agreement,75000,0.7876155351067433
anaphor_number_agreement,80000,0.7867518853148283
anaphor_number_agreement,85000,0.7829497745778387
anaphor_number_agreement,90000,0.7620086160683984
anaphor_number_agreement,95000,0.792999836663935
anaphor_number_agreement,100000,0.7570014680999303
anaphor_number_agreement,105000,0.7615113509339619
anaphor_number_agreement,110000,0.7522870151672828
anaphor_number_agreement,115000,0.7549318674552105
anaphor_number_agreement,120000,0.7659855531575653
anaphor_number_agreement,125000,0.749252630608564
anaphor_number_agreement,130000,0.7336704641016075
anaphor_number_agreement,135000,0.6987155200583546
anaphor_number_agreement,140000,0.7572527760061484
anaphor_number_agreement,145000,0.7434045856425447
anaphor_number_agreement,150000,0.7610409692603103
anaphor_number_agreement,155000,0.7374225701566816
anaphor_number_agreement,160000,0.7385743938847318
anaphor_number_agreement,165000,0.7578770661157023
anaphor_number_agreement,170000,0.7131927249286049
anaphor_number_agreement,180000,0.7970899314333054
anaphor_number_agreement,190000,0.752578889269537
anaphor_number_agreement,200000,0.7791386889000396
anaphor_number_agreement,210000,0.7880870561282938
animate_subject_passive,5000,0.9353612378435744
animate_subject_passive,10000,0.932614740824775
animate_subject_passive,15000,0.9176911793309128
animate_subject_passive,20000,0.948219211290684
animate_subject_passive,25000,0.9242844516665428
animate_subject_passive,30000,0.9264898052448006
animate_subject_passive,35000,0.920937882074744
animate_subject_passive,40000,0.9223104621910917
animate_subject_passive,45000,0.92154198897252
animate_subject_passive,50000,0.9277937346747359
animate_subject_passive,55000,0.9343337805340401
animate_subject_passive,60000,0.9485191979735837
animate_subject_passive,65000,0.9297749908087856
animate_subject_passive,70000,0.9251645429108167
animate_subject_passive,75000,0.9248438613982906
animate_subject_passive,80000,0.9188092105469227
animate_subject_passive,85000,0.9134424858210134
animate_subject_passive,90000,0.913276908812404
animate_subject_passive,95000,0.9124982775251483
animate_subject_passive,100000,0.9110952467364478
animate_subject_passive,105000,0.9079380906412508
animate_subject_passive,110000,0.9076176727143536
animate_subject_passive,115000,0.9197254750855797
animate_subject_passive,120000,0.9168713709157865
animate_subject_passive,125000,0.9027308318945603
animate_subject_passive,130000,0.9221221554388471
animate_subject_passive,135000,0.9143247983315879
animate_subject_passive,140000,0.9176593152903357
animate_subject_passive,145000,0.9117667090696177
animate_subject_passive,150000,0.9172682566279883
animate_subject_passive,155000,0.9101163045863507
animate_subject_passive,160000,0.9165946334891574
animate_subject_passive,165000,0.9130849858484975
animate_subject_passive,170000,0.8994286036114182
animate_subject_passive,180000,0.9079219782857533
animate_subject_passive,190000,0.9011271504844769
animate_subject_passive,200000,0.9139976871017325
animate_subject_passive,210000,0.9204202094638682
animate_subject_trans,5000,0.9785720216672575
animate_subject_trans,10000,0.8875156519028127
animate_subject_trans,15000,0.9210436459896668
animate_subject_trans,20000,0.9557323088212509
animate_subject_trans,25000,0.9624685674252186
animate_subject_trans,30000,0.9717408187582451
animate_subject_trans,35000,0.9664490959717554
animate_subject_trans,40000,0.9496836171837212
animate_subject_trans,45000,0.9551489862515382
animate_subject_trans,50000,0.9549593815513626
animate_subject_trans,55000,0.9588778513303482
animate_subject_trans,60000,0.9508342413422756
animate_subject_trans,65000,0.9460528910688272
animate_subject_trans,70000,0.9513498708095819
animate_subject_trans,75000,0.9596882547072221
animate_subject_trans,80000,0.9433141006174713
animate_subject_trans,85000,0.9469213226090737
animate_subject_trans,90000,0.9427364752083052
animate_subject_trans,95000,0.9464973544973545
animate_subject_trans,100000,0.9488586467608284
animate_subject_trans,105000,0.9457782983061142
animate_subject_trans,110000,0.9457909066268595
animate_subject_trans,115000,0.9520869183790533
animate_subject_trans,120000,0.9388382574071733
animate_subject_trans,125000,0.9376785687967542
animate_subject_trans,130000,0.9479360393032051
animate_subject_trans,135000,0.9488006553516117
animate_subject_trans,140000,0.9482488377012391
animate_subject_trans,145000,0.9555820717127452
animate_subject_trans,150000,0.9415122590305073
animate_subject_trans,155000,0.9413780800512638
animate_subject_trans,160000,0.9418506139040675
animate_subject_trans,165000,0.9427950923573234
animate_subject_trans,170000,0.9316836511620087
animate_subject_trans,180000,0.9498664774378541
animate_subject_trans,190000,0.9505100369937475
animate_subject_trans,200000,0.9502727773359445
animate_subject_trans,210000,0.9518946000595264
causative,5000,0.9601743764925275
causative,10000,0.9352801482293378
causative,15000,0.9119743305789817
causative,20000,0.9409523504170739
causative,25000,0.9363297518818766
causative,30000,0.9411984100050066
causative,35000,0.9443322060605062
causative,40000,0.9319895427120873
causative,45000,0.9279837963541796
causative,50000,0.9179602927817063
causative,55000,0.9248767791369795
causative,60000,0.9241621725731897
causative,65000,0.919559507865069
causative,70000,0.9214719775772292
causative,75000,0.9094184369006388
causative,80000,0.913748756038397
causative,85000,0.918658325231073
causative,90000,0.9084811199819055
causative,95000,0.9137910839365617
causative,100000,0.9070294692116673
causative,105000,0.9034205918048276
causative,110000,0.9053748881646878
causative,115000,0.9013259583112525
causative,120000,0.9005902710461946
causative,125000,0.9067320478478464
causative,130000,0.9009588180964071
causative,135000,0.9091639718209935
causative,140000,0.9077927401093736
causative,145000,0.9008958752080861
causative,150000,0.9082613233593144
causative,155000,0.8962198614005659
causative,160000,0.90266357954307
causative,165000,0.8984167016953905
causative,170000,0.894637539650001
causative,180000,0.8881715589840172
causative,190000,0.8848663938070837
causative,200000,0.8964399630326381
causative,210000,0.8758779788062537
complex_NP_island,5000,0.9209763440880917
complex_NP_island,10000,0.8794693926339072
complex_NP_island,15000,0.8688218545551957
complex_NP_island,20000,0.8697556091816209
complex_NP_island,25000,0.8813586457359048
complex_NP_island,30000,0.8648258448465399
complex_NP_island,35000,0.8485835267139211
complex_NP_island,40000,0.838253455133211
complex_NP_island,45000,0.8292504794568923
complex_NP_island,50000,0.8191112297786736
complex_NP_island,55000,0.8148690414574489
complex_NP_island,60000,0.8229504071349844
complex_NP_island,65000,0.8224656978366179
complex_NP_island,70000,0.8184547292676189
complex_NP_island,75000,0.8330411553552052
complex_NP_island,80000,0.8158637330094703
complex_NP_island,85000,0.817825230692113
complex_NP_island,90000,0.827305030120196
complex_NP_island,95000,0.8164331996667326
complex_NP_island,100000,0.8009907513459967
complex_NP_island,105000,0.8069954770420654
complex_NP_island,110000,0.8124970832879623
complex_NP_island,115000,0.8174119881076852
complex_NP_island,120000,0.7998856489422527
complex_NP_island,125000,0.8069822506867936
complex_NP_island,130000,0.7925500615049793
complex_NP_island,135000,0.7737485417538597
complex_NP_island,140000,0.7843932443216554
complex_NP_island,145000,0.7866000737818895
complex_NP_island,150000,0.7897424811064571
complex_NP_island,155000,0.7736657741580213
complex_NP_island,160000,0.7709860093271154
complex_NP_island,165000,0.7822594436536096
complex_NP_island,170000,0.775059618534714
complex_NP_island,180000,0.7585931551874617
complex_NP_island,190000,0.7313799836761683
complex_NP_island,200000,0.753778353429615
complex_NP_island,210000,0.7637398294738696
coordinate_structure_constraint_complex_left_branch,5000,0.9225754977996079
coordinate_structure_constraint_complex_left_branch,10000,0.7702721181457677
coordinate_structure_constraint_complex_left_branch,15000,0.7179895442192397
coordinate_structure_constraint_complex_left_branch,20000,0.768360883389862
coordinate_structure_constraint_complex_left_branch,25000,0.7895772843400285
coordinate_structure_constraint_complex_left_branch,30000,0.7921078548178219
coordinate_structure_constraint_complex_left_branch,35000,0.7992748326320352
coordinate_structure_constraint_complex_left_branch,40000,0.8145837468326478
coordinate_structure_constraint_complex_left_branch,45000,0.7901162698623944
coordinate_structure_constraint_complex_left_branch,50000,0.7966661732689448
coordinate_structure_constraint_complex_left_branch,55000,0.7937647842037423
coordinate_structure_constraint_complex_left_branch,60000,0.7811984368375052
coordinate_structure_constraint_complex_left_branch,65000,0.7946151835393404
coordinate_structure_constraint_complex_left_branch,70000,0.7685523837390049
coordinate_structure_constraint_complex_left_branch,75000,0.754576897071826
coordinate_structure_constraint_complex_left_branch,80000,0.7645433711110415
coordinate_structure_constraint_complex_left_branch,85000,0.7425378481507658
coordinate_structure_constraint_complex_left_branch,90000,0.7595500783114625
coordinate_structure_constraint_complex_left_branch,95000,0.7619670460377596
coordinate_structure_constraint_complex_left_branch,100000,0.7644949872065369
coordinate_structure_constraint_complex_left_branch,105000,0.7769010379972757
coordinate_structure_constraint_complex_left_branch,110000,0.756483423635118
coordinate_structure_constraint_complex_left_branch,115000,0.7613135201657226
coordinate_structure_constraint_complex_left_branch,120000,0.7869396318626743
coordinate_structure_constraint_complex_left_branch,125000,0.7668793892240007
coordinate_structure_constraint_complex_left_branch,130000,0.792465536909523
coordinate_structure_constraint_complex_left_branch,135000,0.7389076549011923
coordinate_structure_constraint_complex_left_branch,140000,0.759359218622305
coordinate_structure_constraint_complex_left_branch,145000,0.777811812384551
coordinate_structure_constraint_complex_left_branch,150000,0.7750627909826022
coordinate_structure_constraint_complex_left_branch,155000,0.788170655016053
coordinate_structure_constraint_complex_left_branch,160000,0.781874039938556
coordinate_structure_constraint_complex_left_branch,165000,0.7569518232548614
coordinate_structure_constraint_complex_left_branch,170000,0.7597696421225829
coordinate_structure_constraint_complex_left_branch,180000,0.7587135540715138
coordinate_structure_constraint_complex_left_branch,190000,0.7934752740350945
coordinate_structure_constraint_complex_left_branch,200000,0.7563089352008233
coordinate_structure_constraint_complex_left_branch,210000,0.7835154767105174
coordinate_structure_constraint_object_extraction,5000,0.9461133344350161
coordinate_structure_constraint_object_extraction,10000,0.8415050882604935
coordinate_structure_constraint_object_extraction,15000,0.7891564664881635
coordinate_structure_constraint_object_extraction,20000,0.8122346584976029
coordinate_structure_constraint_object_extraction,25000,0.8196732925022148
coordinate_structure_constraint_object_extraction,30000,0.8165665482855705
coordinate_structure_constraint_object_extraction,35000,0.7480039392024224
coordinate_structure_constraint_object_extraction,40000,0.7853363975258556
coordinate_structure_constraint_object_extraction,45000,0.8068318954570214
coordinate_structure_constraint_object_extraction,50000,0.8189178233478899
coordinate_structure_constraint_object_extraction,55000,0.7946171450769762
coordinate_structure_constraint_object_extraction,60000,0.7962152288646491
coordinate_structure_constraint_object_extraction,65000,0.8052512031123958
coordinate_structure_constraint_object_extraction,70000,0.7659770904244246
coordinate_structure_constraint_object_extraction,75000,0.7963586729190055
coordinate_structure_constraint_object_extraction,80000,0.7949755681315055
coordinate_structure_constraint_object_extraction,85000,0.780218376043803
coordinate_structure_constraint_object_extraction,90000,0.823015972687243
coordinate_structure_constraint_object_extraction,95000,0.7821810737541488
coordinate_structure_constraint_object_extraction,100000,0.8059398879396882
coordinate_structure_constraint_object_extraction,105000,0.8119898300548641
coordinate_structure_constraint_object_extraction,110000,0.7879890093502445
coordinate_structure_constraint_object_extraction,115000,0.778600096424166
coordinate_structure_constraint_object_extraction,120000,0.8053069012213746
coordinate_structure_constraint_object_extraction,125000,0.7679091958222305
coordinate_structure_constraint_object_extraction,130000,0.7439998361598952
coordinate_structure_constraint_object_extraction,135000,0.781990827465926
coordinate_structure_constraint_object_extraction,140000,0.7684912940626811
coordinate_structure_constraint_object_extraction,145000,0.7483480678591983
coordinate_structure_constraint_object_extraction,150000,0.77638870656793
coordinate_structure_constraint_object_extraction,155000,0.7880874895935821
coordinate_structure_constraint_object_extraction,160000,0.7854132511609143
coordinate_structure_constraint_object_extraction,165000,0.7528450665786655
coordinate_structure_constraint_object_extraction,170000,0.7672157227637012
coordinate_structure_constraint_object_extraction,180000,0.7333262409461243
coordinate_structure_constraint_object_extraction,190000,0.7482666666666666
coordinate_structure_constraint_object_extraction,200000,0.7524420450093298
coordinate_structure_constraint_object_extraction,210000,0.7573783272529645
determiner_noun_agreement_1,5000,0.9086210888964508
determiner_noun_agreement_1,10000,0.8910789766407119
determiner_noun_agreement_1,15000,0.8987890530239752
determiner_noun_agreement_1,20000,0.8940837521178483
determiner_noun_agreement_1,25000,0.8700487526776244
determiner_noun_agreement_1,30000,0.8547949146751542
determiner_noun_agreement_1,35000,0.8449054062563298
determiner_noun_agreement_1,40000,0.8820160150811679
determiner_noun_agreement_1,45000,0.8754765090812162
determiner_noun_agreement_1,50000,0.9034293561123911
determiner_noun_agreement_1,55000,0.9080595751798514
determiner_noun_agreement_1,60000,0.8866304763663706
determiner_noun_agreement_1,65000,0.8725739600738658
determiner_noun_agreement_1,70000,0.887875594482113
determiner_noun_agreement_1,75000,0.9090555148657384
determiner_noun_agreement_1,80000,0.9075987976755553
determiner_noun_agreement_1,85000,0.9124183006535953
determiner_noun_agreement_1,90000,0.910873697912903
determiner_noun_agreement_1,95000,0.8855812969427691
determiner_noun_agreement_1,100000,0.8987143474503029
determiner_noun_agreement_1,105000,0.9083714649006321
determiner_noun_agreement_1,110000,0.90276027912986
determiner_noun_agreement_1,115000,0.8782516388150189
determiner_noun_agreement_1,120000,0.8995778867102399
determiner_noun_agreement_1,125000,0.8921169732225924
determiner_noun_agreement_1,130000,0.9168046464435172
determiner_noun_agreement_1,135000,0.9016249451032065
determiner_noun_agreement_1,140000,0.9059619770688282
determiner_noun_agreement_1,145000,0.8774988161464352
determiner_noun_agreement_1,150000,0.905327774180233
determiner_noun_agreement_1,155000,0.9109171083693376
determiner_noun_agreement_1,160000,0.9034739470203516
determiner_noun_agreement_1,165000,0.8942747671930372
determiner_noun_agreement_1,170000,0.8934127717630488
determiner_noun_agreement_1,180000,0.9049677741466963
determiner_noun_agreement_1,190000,0.9043745093841433
determiner_noun_agreement_1,200000,0.9162772456976418
determiner_noun_agreement_1,210000,0.8949937912246155
determiner_noun_agreement_2,5000,1.0
determiner_noun_agreement_2,10000,0.9859942093836797
determiner_noun_agreement_2,15000,0.9471985722493934
determiner_noun_agreement_2,20000,0.8887322997859589
determiner_noun_agreement_2,25000,0.8826576553156548
determiner_noun_agreement_2,30000,0.8432482056529892
determiner_noun_agreement_2,35000,0.8492595789287154
determiner_noun_agreement_2,40000,0.857521470089672
determiner_noun_agreement_2,45000,0.8343952524362676
determiner_noun_agreement_2,50000,0.855207341913969
determiner_noun_agreement_2,55000,0.803933629089406
determiner_noun_agreement_2,60000,0.8078829303336015
determiner_noun_agreement_2,65000,0.7983159380829931
determiner_noun_agreement_2,70000,0.77527363591097
determiner_noun_agreement_2,75000,0.8222199096356808
determiner_noun_agreement_2,80000,0.8241640889674474
determiner_noun_agreement_2,85000,0.8036257713294839
determiner_noun_agreement_2,90000,0.8521175927576774
determiner_noun_agreement_2,95000,0.8384710551144108
determiner_noun_agreement_2,100000,0.8514004538100927
determiner_noun_agreement_2,105000,0.8386799410029496
determiner_noun_agreement_2,110000,0.8412799917557603
determiner_noun_agreement_2,115000,0.8103164159286786
determiner_noun_agreement_2,120000,0.7879207856027342
determiner_noun_agreement_2,125000,0.7863436948669074
determiner_noun_agreement_2,130000,0.807322351207814
determiner_noun_agreement_2,135000,0.7853929225651679
determiner_noun_agreement_2,140000,0.7822590209624337
determiner_noun_agreement_2,145000,0.7757011735302969
determiner_noun_agreement_2,150000,0.7426181270192409
determiner_noun_agreement_2,155000,0.7467112454874612
determiner_noun_agreement_2,160000,0.7543663498839588
determiner_noun_agreement_2,165000,0.7321995028687598
determiner_noun_agreement_2,170000,0.727340458381588
determiner_noun_agreement_2,180000,0.6970321314692175
determiner_noun_agreement_2,190000,0.702331119421034
determiner_noun_agreement_2,200000,0.6574269830083782
determiner_noun_agreement_2,210000,0.6802207866916228
determiner_noun_agreement_irregular_1,5000,0.8171645884374885
determiner_noun_agreement_irregular_1,10000,0.9239959126690812
determiner_noun_agreement_irregular_1,15000,0.9035108285673288
determiner_noun_agreement_irregular_1,20000,0.915325420964337
determiner_noun_agreement_irregular_1,25000,0.9185953987807902
determiner_noun_agreement_irregular_1,30000,0.923365850127082
determiner_noun_agreement_irregular_1,35000,0.9226575955075115
determiner_noun_agreement_irregular_1,40000,0.940507333209566
determiner_noun_agreement_irregular_1,45000,0.906974730006183
determiner_noun_agreement_irregular_1,50000,0.90112310156355
determiner_noun_agreement_irregular_1,55000,0.9064171122994652
determiner_noun_agreement_irregular_1,60000,0.9242578035778979
determiner_noun_agreement_irregular_1,65000,0.9233075946371405
determiner_noun_agreement_irregular_1,70000,0.9355977294335488
determiner_noun_agreement_irregular_1,75000,0.931255281473211
determiner_noun_agreement_irregular_1,80000,0.9417264196190082
determiner_noun_agreement_irregular_1,85000,0.9373480801767258
determiner_noun_agreement_irregular_1,90000,0.93455843732377
determiner_noun_agreement_irregular_1,95000,0.9467236643940734
determiner_noun_agreement_irregular_1,100000,0.9412488039593913
determiner_noun_agreement_irregular_1,105000,0.9555015560925436
determiner_noun_agreement_irregular_1,110000,0.9503964336287909
determiner_noun_agreement_irregular_1,115000,0.9486375666629141
determiner_noun_agreement_irregular_1,120000,0.9508585303809908
determiner_noun_agreement_irregular_1,125000,0.9468447974599119
determiner_noun_agreement_irregular_1,130000,0.9475259353064747
determiner_noun_agreement_irregular_1,135000,0.9389700249639223
determiner_noun_agreement_irregular_1,140000,0.9436601391467185
determiner_noun_agreement_irregular_1,145000,0.9406084135554944
determiner_noun_agreement_irregular_1,150000,0.9441503027053592
determiner_noun_agreement_irregular_1,155000,0.9377229518324398
determiner_noun_agreement_irregular_1,160000,0.9443226502418486
determiner_noun_agreement_irregular_1,165000,0.942574305079375
determiner_noun_agreement_irregular_1,170000,0.9393650387031455
determiner_noun_agreement_irregular_1,180000,0.9409133956821841
determiner_noun_agreement_irregular_1,190000,0.9335042528159837
determiner_noun_agreement_irregular_1,200000,0.9364424289442883
determiner_noun_agreement_irregular_1,210000,0.9421769015708468
determiner_noun_agreement_irregular_2,5000,1.0
determiner_noun_agreement_irregular_2,10000,0.9913205794069619
determiner_noun_agreement_irregular_2,15000,0.9275101822161731
determiner_noun_agreement_irregular_2,20000,0.9015554044639184
determiner_noun_agreement_irregular_2,25000,0.8822384364076572
determiner_noun_agreement_irregular_2,30000,0.8619459584014277
determiner_noun_agreement_irregular_2,35000,0.8516618749548641
determiner_noun_agreement_irregular_2,40000,0.8392034105325665
determiner_noun_agreement_irregular_2,45000,0.8257230281382589
determiner_noun_agreement_irregular_2,50000,0.8309075388182892
determiner_noun_agreement_irregular_2,55000,0.8319579894973743
determiner_noun_agreement_irregular_2,60000,0.8271830358100586
determiner_noun_agreement_irregular_2,65000,0.8434255150673058
determiner_noun_agreement_irregular_2,70000,0.7886044460031911
determiner_noun_agreement_irregular_2,75000,0.8161569649365678
determiner_noun_agreement_irregular_2,80000,0.8049536292491536
determiner_noun_agreement_irregular_2,85000,0.8109760350202748
determiner_noun_agreement_irregular_2,90000,0.8162183503442257
determiner_noun_agreement_irregular_2,95000,0.8109865096648227
determiner_noun_agreement_irregular_2,100000,0.8027609554063706
determiner_noun_agreement_irregular_2,105000,0.7970684763137594
determiner_noun_agreement_irregular_2,110000,0.8261614215371441
determiner_noun_agreement_irregular_2,115000,0.7747529823001519
determiner_noun_agreement_irregular_2,120000,0.817395531353817
determiner_noun_agreement_irregular_2,125000,0.7890641298933854
determiner_noun_agreement_irregular_2,130000,0.8129080882967452
determiner_noun_agreement_irregular_2,135000,0.8008494840632975
determiner_noun_agreement_irregular_2,140000,0.8151213326751265
determiner_noun_agreement_irregular_2,145000,0.7940074906367046
determiner_noun_agreement_irregular_2,150000,0.8349148076820201
determiner_noun_agreement_irregular_2,155000,0.7934025968937366
determiner_noun_agreement_irregular_2,160000,0.8454437236081832
determiner_noun_agreement_irregular_2,165000,0.8349074020158695
determiner_noun_agreement_irregular_2,170000,0.8552130227025977
determiner_noun_agreement_irregular_2,180000,0.8401369433644704
determiner_noun_agreement_irregular_2,190000,0.8336947274832264
determiner_noun_agreement_irregular_2,200000,0.8078050892134645
determiner_noun_agreement_irregular_2,210000,0.796898193895113
determiner_noun_agreement_with_adj_2,5000,1.0
determiner_noun_agreement_with_adj_2,10000,0.9696392521224936
determiner_noun_agreement_with_adj_2,15000,0.9027611044417767
determiner_noun_agreement_with_adj_2,20000,0.8777332110665443
determiner_noun_agreement_with_adj_2,25000,0.8817914801710216
determiner_noun_agreement_with_adj_2,30000,0.8438150185229768
determiner_noun_agreement_with_adj_2,35000,0.8550324643644707
determiner_noun_agreement_with_adj_2,40000,0.8570081543372983
determiner_noun_agreement_with_adj_2,45000,0.8571487092440542
determiner_noun_agreement_with_adj_2,50000,0.8488294196460054
determiner_noun_agreement_with_adj_2,55000,0.8388091157211202
determiner_noun_agreement_with_adj_2,60000,0.816776428588924
determiner_noun_agreement_with_adj_2,65000,0.824935038612283
determiner_noun_agreement_with_adj_2,70000,0.7893628868396375
determiner_noun_agreement_with_adj_2,75000,0.8098987069575305
determiner_noun_agreement_with_adj_2,80000,0.806787694421912
determiner_noun_agreement_with_adj_2,85000,0.7737127057002432
determiner_noun_agreement_with_adj_2,90000,0.7919193360443273
determiner_noun_agreement_with_adj_2,95000,0.7769825633602723
determiner_noun_agreement_with_adj_2,100000,0.7901491340154264
determiner_noun_agreement_with_adj_2,105000,0.7884671598171288
determiner_noun_agreement_with_adj_2,110000,0.8024216004646363
determiner_noun_agreement_with_adj_2,115000,0.7757512221332941
determiner_noun_agreement_with_adj_2,120000,0.7854789298639567
determiner_noun_agreement_with_adj_2,125000,0.7558377242233162
determiner_noun_agreement_with_adj_2,130000,0.8162666946394549
determiner_noun_agreement_with_adj_2,135000,0.7739734556212512
determiner_noun_agreement_with_adj_2,140000,0.7784100716300658
determiner_noun_agreement_with_adj_2,145000,0.7902783976882648
determiner_noun_agreement_with_adj_2,150000,0.7760414171475931
determiner_noun_agreement_with_adj_2,155000,0.7945977202345018
determiner_noun_agreement_with_adj_2,160000,0.7861557001341944
determiner_noun_agreement_with_adj_2,165000,0.7675870096132762
determiner_noun_agreement_with_adj_2,170000,0.7961552481629992
determiner_noun_agreement_with_adj_2,180000,0.7539186656284552
determiner_noun_agreement_with_adj_2,190000,0.7410911338329162
determiner_noun_agreement_with_adj_2,200000,0.7375154645609167
determiner_noun_agreement_with_adj_2,210000,0.7286590953356273
determiner_noun_agreement_with_adj_irregular_1,5000,0.9444183624462394
determiner_noun_agreement_with_adj_irregular_1,10000,0.882500884365971
determiner_noun_agreement_with_adj_irregular_1,15000,0.9299862773103528
determiner_noun_agreement_with_adj_irregular_1,20000,0.9305099769644796
determiner_noun_agreement_with_adj_irregular_1,25000,0.9024227234753551
determiner_noun_agreement_with_adj_irregular_1,30000,0.9027914739168147
determiner_noun_agreement_with_adj_irregular_1,35000,0.891396771997419
determiner_noun_agreement_with_adj_irregular_1,40000,0.9041458996495607
determiner_noun_agreement_with_adj_irregular_1,45000,0.884700684267021
determiner_noun_agreement_with_adj_irregular_1,50000,0.8355231055122222
determiner_noun_agreement_with_adj_irregular_1,55000,0.7822058349383836
determiner_noun_agreement_with_adj_irregular_1,60000,0.8061693675838373
determiner_noun_agreement_with_adj_irregular_1,65000,0.8485402297759748
determiner_noun_agreement_with_adj_irregular_1,70000,0.8931129613825494
determiner_noun_agreement_with_adj_irregular_1,75000,0.9036432261187961
determiner_noun_agreement_with_adj_irregular_1,80000,0.9041330923071739
determiner_noun_agreement_with_adj_irregular_1,85000,0.9166251521171133
determiner_noun_agreement_with_adj_irregular_1,90000,0.9251810333061637
determiner_noun_agreement_with_adj_irregular_1,95000,0.9158552710662339
determiner_noun_agreement_with_adj_irregular_1,100000,0.9198469458346653
determiner_noun_agreement_with_adj_irregular_1,105000,0.926930131984972
determiner_noun_agreement_with_adj_irregular_1,110000,0.9082343305074632
determiner_noun_agreement_with_adj_irregular_1,115000,0.9251101040810213
determiner_noun_agreement_with_adj_irregular_1,120000,0.9182861007655189
determiner_noun_agreement_with_adj_irregular_1,125000,0.9132133048892996
determiner_noun_agreement_with_adj_irregular_1,130000,0.9283220848100948
determiner_noun_agreement_with_adj_irregular_1,135000,0.9276620370370372
determiner_noun_agreement_with_adj_irregular_1,140000,0.9194271676958896
determiner_noun_agreement_with_adj_irregular_1,145000,0.920947750456624
determiner_noun_agreement_with_adj_irregular_1,150000,0.9264376155710409
determiner_noun_agreement_with_adj_irregular_1,155000,0.922830865808328
determiner_noun_agreement_with_adj_irregular_1,160000,0.9206002462583361
determiner_noun_agreement_with_adj_irregular_1,165000,0.9163108833093357
determiner_noun_agreement_with_adj_irregular_1,170000,0.9200699764734271
determiner_noun_agreement_with_adj_irregular_1,180000,0.9354127898613179
determiner_noun_agreement_with_adj_irregular_1,190000,0.9196685269744629
determiner_noun_agreement_with_adj_irregular_1,200000,0.9232848562582319
determiner_noun_agreement_with_adj_irregular_1,210000,0.9175750230111958
determiner_noun_agreement_with_adj_irregular_2,5000,1.0
determiner_noun_agreement_with_adj_irregular_2,10000,0.9784459652509242
determiner_noun_agreement_with_adj_irregular_2,15000,0.9406394891787392
determiner_noun_agreement_with_adj_irregular_2,20000,0.8989490590607058
determiner_noun_agreement_with_adj_irregular_2,25000,0.8986518684971081
determiner_noun_agreement_with_adj_irregular_2,30000,0.8496888152228669
determiner_noun_agreement_with_adj_irregular_2,35000,0.8761973925372618
determiner_noun_agreement_with_adj_irregular_2,40000,0.8472458988715089
determiner_noun_agreement_with_adj_irregular_2,45000,0.8416758932027992
determiner_noun_agreement_with_adj_irregular_2,50000,0.8397481294566363
determiner_noun_agreement_with_adj_irregular_2,55000,0.8322162697568958
determiner_noun_agreement_with_adj_irregular_2,60000,0.8383290949427579
determiner_noun_agreement_with_adj_irregular_2,65000,0.7963817028598189
determiner_noun_agreement_with_adj_irregular_2,70000,0.8182586110872464
determiner_noun_agreement_with_adj_irregular_2,75000,0.8146223146223146
determiner_noun_agreement_with_adj_irregular_2,80000,0.8239842815397591
determiner_noun_agreement_with_adj_irregular_2,85000,0.8019649853607737
determiner_noun_agreement_with_adj_irregular_2,90000,0.8202185276287299
determiner_noun_agreement_with_adj_irregular_2,95000,0.8165507537482544
determiner_noun_agreement_with_adj_irregular_2,100000,0.8232509820443069
determiner_noun_agreement_with_adj_irregular_2,105000,0.7975960104798102
determiner_noun_agreement_with_adj_irregular_2,110000,0.8239751602980301
determiner_noun_agreement_with_adj_irregular_2,115000,0.789397360547206
determiner_noun_agreement_with_adj_irregular_2,120000,0.827486052217267
determiner_noun_agreement_with_adj_irregular_2,125000,0.785948106209076
determiner_noun_agreement_with_adj_irregular_2,130000,0.8122735186445296
determiner_noun_agreement_with_adj_irregular_2,135000,0.8071377063268901
determiner_noun_agreement_with_adj_irregular_2,140000,0.8055517146017699
determiner_noun_agreement_with_adj_irregular_2,145000,0.7823517565839994
determiner_noun_agreement_with_adj_irregular_2,150000,0.7716549994587378
determiner_noun_agreement_with_adj_irregular_2,155000,0.7778222133351105
determiner_noun_agreement_with_adj_irregular_2,160000,0.7955936836515678
determiner_noun_agreement_with_adj_irregular_2,165000,0.7731272894684599
determiner_noun_agreement_with_adj_irregular_2,170000,0.7961606356823229
determiner_noun_agreement_with_adj_irregular_2,180000,0.7942059133685546
determiner_noun_agreement_with_adj_irregular_2,190000,0.782626704441904
determiner_noun_agreement_with_adj_irregular_2,200000,0.7834525680921368
determiner_noun_agreement_with_adj_irregular_2,210000,0.7865078078981826
determiner_noun_agreement_with_adjective_1,5000,0.8735902108259264
determiner_noun_agreement_with_adjective_1,10000,0.877829961357279
determiner_noun_agreement_with_adjective_1,15000,0.8761857319803359
determiner_noun_agreement_with_adjective_1,20000,0.873844238975818
determiner_noun_agreement_with_adjective_1,25000,0.8756193709324639
determiner_noun_agreement_with_adjective_1,30000,0.8454510172855612
determiner_noun_agreement_with_adjective_1,35000,0.8441006034463978
determiner_noun_agreement_with_adjective_1,40000,0.8581318806037908
determiner_noun_agreement_with_adjective_1,45000,0.8408134578347343
determiner_noun_agreement_with_adjective_1,50000,0.8747237316620597
determiner_noun_agreement_with_adjective_1,55000,0.8447929836877427
determiner_noun_agreement_with_adjective_1,60000,0.8549279006937194
determiner_noun_agreement_with_adjective_1,65000,0.8481739491511063
determiner_noun_agreement_with_adjective_1,70000,0.850078597092928
determiner_noun_agreement_with_adjective_1,75000,0.8714223383833158
determiner_noun_agreement_with_adjective_1,80000,0.862911028005741
determiner_noun_agreement_with_adjective_1,85000,0.8607613686861204
determiner_noun_agreement_with_adjective_1,90000,0.8665475785786054
determiner_noun_agreement_with_adjective_1,95000,0.8343685300207038
determiner_noun_agreement_with_adjective_1,100000,0.8550806466790882
determiner_noun_agreement_with_adjective_1,105000,0.8713552435230059
determiner_noun_agreement_with_adjective_1,110000,0.8782346827003096
determiner_noun_agreement_with_adjective_1,115000,0.8644964308758434
determiner_noun_agreement_with_adjective_1,120000,0.8708460618800772
determiner_noun_agreement_with_adjective_1,125000,0.8663896550973363
determiner_noun_agreement_with_adjective_1,130000,0.8982690038820014
determiner_noun_agreement_with_adjective_1,135000,0.9007876789444703
determiner_noun_agreement_with_adjective_1,140000,0.8939715362142611
determiner_noun_agreement_with_adjective_1,145000,0.8757355114323329
determiner_noun_agreement_with_adjective_1,150000,0.8916675800576581
determiner_noun_agreement_with_adjective_1,155000,0.9106344564420088
determiner_noun_agreement_with_adjective_1,160000,0.899203611207891
determiner_noun_agreement_with_adjective_1,165000,0.8920468145182878
determiner_noun_agreement_with_adjective_1,170000,0.9013324071735286
determiner_noun_agreement_with_adjective_1,180000,0.8955655717666271
determiner_noun_agreement_with_adjective_1,190000,0.8858219393143608
determiner_noun_agreement_with_adjective_1,200000,0.9146502795203345
determiner_noun_agreement_with_adjective_1,210000,0.9029877940455122
distractor_agreement_relational_noun,5000,0.9644296100763158
distractor_agreement_relational_noun,10000,0.9660758432851455
distractor_agreement_relational_noun,15000,0.897557844577712
distractor_agreement_relational_noun,20000,0.9198411882235413
distractor_agreement_relational_noun,25000,0.8950104779543001
distractor_agreement_relational_noun,30000,0.8627444188503435
distractor_agreement_relational_noun,35000,0.8161271299270606
distractor_agreement_relational_noun,40000,0.8197123832854482
distractor_agreement_relational_noun,45000,0.848470760022454
distractor_agreement_relational_noun,50000,0.8283667121381061
distractor_agreement_relational_noun,55000,0.8172446586367129
distractor_agreement_relational_noun,60000,0.8130999158949622
distractor_agreement_relational_noun,65000,0.7830067483237783
distractor_agreement_relational_noun,70000,0.8004654002637874
distractor_agreement_relational_noun,75000,0.7772789980582189
distractor_agreement_relational_noun,80000,0.7705501935421821
distractor_agreement_relational_noun,85000,0.7573332804890048
distractor_agreement_relational_noun,90000,0.7766713961704086
distractor_agreement_relational_noun,95000,0.7572757238296762
distractor_agreement_relational_noun,100000,0.7626525594140889
distractor_agreement_relational_noun,105000,0.7601507595044243
distractor_agreement_relational_noun,110000,0.7459571467833119
distractor_agreement_relational_noun,115000,0.7576006734500133
distractor_agreement_relational_noun,120000,0.7639563413648989
distractor_agreement_relational_noun,125000,0.7316649895728513
distractor_agreement_relational_noun,130000,0.7515592954749705
distractor_agreement_relational_noun,135000,0.7205056779371586
distractor_agreement_relational_noun,140000,0.7114615179432464
distractor_agreement_relational_noun,145000,0.7083770370186221
distractor_agreement_relational_noun,150000,0.7174553951932766
distractor_agreement_relational_noun,155000,0.7139821127384919
distractor_agreement_relational_noun,160000,0.7067961480903117
distractor_agreement_relational_noun,165000,0.6782502497493625
distractor_agreement_relational_noun,170000,0.6817922507496694
distractor_agreement_relational_noun,180000,0.7159839304531086
distractor_agreement_relational_noun,190000,0.6736060257349095
distractor_agreement_relational_noun,200000,0.6981098707364495
distractor_agreement_relational_noun,210000,0.7003876146487735
distractor_agreement_relative_clause,5000,0.9433905584174279
distractor_agreement_relative_clause,10000,0.9181327511662306
distractor_agreement_relative_clause,15000,0.8910662245000501
distractor_agreement_relative_clause,20000,0.8736559795251672
distractor_agreement_relative_clause,25000,0.8703404899894628
distractor_agreement_relative_clause,30000,0.8458661815241559
distractor_agreement_relative_clause,35000,0.8065665221994403
distractor_agreement_relative_clause,40000,0.825641853126793
distractor_agreement_relative_clause,45000,0.818622691796551
distractor_agreement_relative_clause,50000,0.8156801290389558
distractor_agreement_relative_clause,55000,0.825724318209283
distractor_agreement_relative_clause,60000,0.8204077401691574
distractor_agreement_relative_clause,65000,0.8042172383451777
distractor_agreement_relative_clause,70000,0.8121614952419519
distractor_agreement_relative_clause,75000,0.7887048754440699
distractor_agreement_relative_clause,80000,0.804940467830782
distractor_agreement_relative_clause,85000,0.8096506883229302
distractor_agreement_relative_clause,90000,0.8067660114296371
distractor_agreement_relative_clause,95000,0.8095839506472688
distractor_agreement_relative_clause,100000,0.7852926044597267
distractor_agreement_relative_clause,105000,0.7680196004422838
distractor_agreement_relative_clause,110000,0.7816618229658318
distractor_agreement_relative_clause,115000,0.7956696562141966
distractor_agreement_relative_clause,120000,0.7976226325895561
distractor_agreement_relative_clause,125000,0.7930554450546989
distractor_agreement_relative_clause,130000,0.7747336377473365
distractor_agreement_relative_clause,135000,0.785951002567418
distractor_agreement_relative_clause,140000,0.8045778842721115
distractor_agreement_relative_clause,145000,0.7932200617896051
distractor_agreement_relative_clause,150000,0.7906825703153525
distractor_agreement_relative_clause,155000,0.7752051253231427
distractor_agreement_relative_clause,160000,0.7665929238475121
distractor_agreement_relative_clause,165000,0.7760715890626154
distractor_agreement_relative_clause,170000,0.7628038482703657
distractor_agreement_relative_clause,180000,0.7845578114031472
distractor_agreement_relative_clause,190000,0.7631516319194169
distractor_agreement_relative_clause,200000,0.7736840072606492
distractor_agreement_relative_clause,210000,0.74132448515258
drop_argument,5000,0.9402437011258834
drop_argument,10000,0.9250920232214727
drop_argument,15000,0.9374534810265135
drop_argument,20000,0.9349249748078752
drop_argument,25000,0.9446631251066734
drop_argument,30000,0.9387923221088852
drop_argument,35000,0.9426569756955593
drop_argument,40000,0.9503984444952195
drop_argument,45000,0.9353332686666023
drop_argument,50000,0.9271888045505875
drop_argument,55000,0.9253330346654722
drop_argument,60000,0.9351935193519352
drop_argument,65000,0.9366331456006896
drop_argument,70000,0.9287852329058957
drop_argument,75000,0.9256290163561968
drop_argument,80000,0.9235718255177588
drop_argument,85000,0.9182522190977329
drop_argument,90000,0.92196084307262
drop_argument,95000,0.9162554299470415
drop_argument,100000,0.9199523428268254
drop_argument,105000,0.9119534233609579
drop_argument,110000,0.914326951732125
drop_argument,115000,0.9042661042050112
drop_argument,120000,0.9079236281741527
drop_argument,125000,0.9069076290949695
drop_argument,130000,0.9047487319574891
drop_argument,135000,0.8979549981541859
drop_argument,140000,0.9131197087100015
drop_argument,145000,0.9156117932352176
drop_argument,150000,0.9123102056505863
drop_argument,155000,0.9048801251777553
drop_argument,160000,0.9019435194672131
drop_argument,165000,0.9109549209287202
drop_argument,170000,0.9083489540334385
drop_argument,180000,0.91097861261168
drop_argument,190000,0.9039535135005342
drop_argument,200000,0.9129634228784648
drop_argument,210000,0.8949022328020642
ellipsis_n_bar_1,5000,0.878872670267486
ellipsis_n_bar_1,10000,0.8747840758779714
ellipsis_n_bar_1,15000,0.8600061943650907
ellipsis_n_bar_1,20000,0.8492997561615981
ellipsis_n_bar_1,25000,0.855213021573633
ellipsis_n_bar_1,30000,0.8675418517447921
ellipsis_n_bar_1,35000,0.8398087203857975
ellipsis_n_bar_1,40000,0.8445879806691862
ellipsis_n_bar_1,45000,0.806832073602499
ellipsis_n_bar_1,50000,0.8069323736679439
ellipsis_n_bar_1,55000,0.8191441261735686
ellipsis_n_bar_1,60000,0.7823507866538016
ellipsis_n_bar_1,65000,0.8080695269009631
ellipsis_n_bar_1,70000,0.788762287831836
ellipsis_n_bar_1,75000,0.8066477819070142
ellipsis_n_bar_1,80000,0.7998565900250836
ellipsis_n_bar_1,85000,0.793769423245477
ellipsis_n_bar_1,90000,0.799967542208061
ellipsis_n_bar_1,95000,0.7845049704397037
ellipsis_n_bar_1,100000,0.8081366439582871
ellipsis_n_bar_1,105000,0.7974092453594682
ellipsis_n_bar_1,110000,0.8095890018607473
ellipsis_n_bar_1,115000,0.7885622710416238
ellipsis_n_bar_1,120000,0.8015968255492086
ellipsis_n_bar_1,125000,0.7808575025910597
ellipsis_n_bar_1,130000,0.7922507862046835
ellipsis_n_bar_1,135000,0.7893217652442767
ellipsis_n_bar_1,140000,0.794274380632245
ellipsis_n_bar_1,145000,0.7696871592293973
ellipsis_n_bar_1,150000,0.7745715415263289
ellipsis_n_bar_1,155000,0.7662989899304874
ellipsis_n_bar_1,160000,0.7825089159261632
ellipsis_n_bar_1,165000,0.7576651734265797
ellipsis_n_bar_1,170000,0.7721869597054364
ellipsis_n_bar_1,180000,0.7709545670221495
ellipsis_n_bar_1,190000,0.7599696860592282
ellipsis_n_bar_1,200000,0.7692063389531254
ellipsis_n_bar_1,210000,0.7184545948882486
ellipsis_n_bar_2,5000,0.9362707962890945
ellipsis_n_bar_2,10000,0.930178858956048
ellipsis_n_bar_2,15000,0.9024809332165352
ellipsis_n_bar_2,20000,0.9192076082633707
ellipsis_n_bar_2,25000,0.9205819874664403
ellipsis_n_bar_2,30000,0.9229423011944692
ellipsis_n_bar_2,35000,0.9166427014433316
ellipsis_n_bar_2,40000,0.9179956775390073
ellipsis_n_bar_2,45000,0.917324776081838
ellipsis_n_bar_2,50000,0.9106685990835313
ellipsis_n_bar_2,55000,0.9043031552561688
ellipsis_n_bar_2,60000,0.8996270839867786
ellipsis_n_bar_2,65000,0.8880272317772319
ellipsis_n_bar_2,70000,0.8977035889787569
ellipsis_n_bar_2,75000,0.9040932229923856
ellipsis_n_bar_2,80000,0.9151270619808366
ellipsis_n_bar_2,85000,0.9081318895341093
ellipsis_n_bar_2,90000,0.9017334606712013
ellipsis_n_bar_2,95000,0.8959918628928029
ellipsis_n_bar_2,100000,0.8907938954685153
ellipsis_n_bar_2,105000,0.8961003520382952
ellipsis_n_bar_2,110000,0.8955808794323074
ellipsis_n_bar_2,115000,0.8847295466989424
ellipsis_n_bar_2,120000,0.8852301572082774
ellipsis_n_bar_2,125000,0.8815624416152884
ellipsis_n_bar_2,130000,0.8763651727102221
ellipsis_n_bar_2,135000,0.8877692947927952
ellipsis_n_bar_2,140000,0.8884535133115239
ellipsis_n_bar_2,145000,0.881558599043468
ellipsis_n_bar_2,150000,0.8913401014735759
ellipsis_n_bar_2,155000,0.8869148758080743
ellipsis_n_bar_2,160000,0.8801528902328991
ellipsis_n_bar_2,165000,0.8671314460788143
ellipsis_n_bar_2,170000,0.8703913535600822
ellipsis_n_bar_2,180000,0.8499788953361235
ellipsis_n_bar_2,190000,0.855800301770641
ellipsis_n_bar_2,200000,0.8664578871019265
ellipsis_n_bar_2,210000,0.8683883309421329
existential_there_object_raising,5000,0.9207649473879249
existential_there_object_raising,10000,0.9297966591468968
existential_there_object_raising,15000,0.9172324719797836
existential_there_object_raising,20000,0.9192031383421818
existential_there_object_raising,25000,0.9184717294953518
existential_there_object_raising,30000,0.9192687966279396
existential_there_object_raising,35000,0.9250763474871528
existential_there_object_raising,40000,0.9168972201166494
existential_there_object_raising,45000,0.9229331637862936
existential_there_object_raising,50000,0.9185825409300411
existential_there_object_raising,55000,0.9208055836192167
existential_there_object_raising,60000,0.9223661574604598
existential_there_object_raising,65000,0.9206043838594818
existential_there_object_raising,70000,0.9212664168675899
existential_there_object_raising,75000,0.9191042295775738
existential_there_object_raising,80000,0.9236359859816033
existential_there_object_raising,85000,0.9192408641227539
existential_there_object_raising,90000,0.9292879068922703
existential_there_object_raising,95000,0.907572351429192
existential_there_object_raising,100000,0.9098349259693356
existential_there_object_raising,105000,0.9050372630640473
existential_there_object_raising,110000,0.9168944790889607
existential_there_object_raising,115000,0.9285463112181206
existential_there_object_raising,120000,0.9153057387128102
existential_there_object_raising,125000,0.9173024044325913
existential_there_object_raising,130000,0.9100684507563387
existential_there_object_raising,135000,0.9162299258267602
existential_there_object_raising,140000,0.9143349009567884
existential_there_object_raising,145000,0.9189960008720769
existential_there_object_raising,150000,0.9325207879045091
existential_there_object_raising,155000,0.9192773901905409
existential_there_object_raising,160000,0.9235462169808056
existential_there_object_raising,165000,0.9211265989789479
existential_there_object_raising,170000,0.9089085353942323
existential_there_object_raising,180000,0.9136255923820139
existential_there_object_raising,190000,0.9220174592720013
existential_there_object_raising,200000,0.9133894224210508
existential_there_object_raising,210000,0.9210206941420813
existential_there_quantifiers_1,5000,0.9359714306327105
existential_there_quantifiers_1,10000,0.9240898270380051
existential_there_quantifiers_1,15000,0.921197526038762
existential_there_quantifiers_1,20000,0.9087573079743403
existential_there_quantifiers_1,25000,0.8958063205412359
existential_there_quantifiers_1,30000,0.9375601633842393
existential_there_quantifiers_1,35000,0.9716100642322295
existential_there_quantifiers_1,40000,0.9399537097689855
existential_there_quantifiers_1,45000,0.8810176125244618
existential_there_quantifiers_1,50000,0.8641530705287402
existential_there_quantifiers_1,55000,0.856959970247674
existential_there_quantifiers_1,60000,0.8203811287923453
existential_there_quantifiers_1,65000,0.7622773826739843
existential_there_quantifiers_1,70000,0.7159281659805885
existential_there_quantifiers_1,75000,0.607156374936137
existential_there_quantifiers_1,80000,0.7698815566835897
existential_there_quantifiers_1,85000,0.760341053116722
existential_there_quantifiers_1,90000,0.7472705216336407
existential_there_quantifiers_1,95000,0.7231368593831912
existential_there_quantifiers_1,100000,0.6949564092708844
existential_there_quantifiers_1,105000,0.780014299070562
existential_there_quantifiers_1,110000,0.6104882529749035
existential_there_quantifiers_1,115000,0.3054349713492
existential_there_quantifiers_1,120000,0.42269076305220094
existential_there_quantifiers_1,125000,0.26482873851292954
existential_there_quantifiers_1,130000,0.5330996437191055
existential_there_quantifiers_1,135000,0.2210538029266053
existential_there_quantifiers_1,140000,0.21318417212665317
existential_there_quantifiers_1,145000,0.33166248955722283
existential_there_quantifiers_1,150000,0.3588028011954251
existential_there_quantifiers_1,155000,0.8227762106600152
existential_there_quantifiers_1,160000,0.5813236870310867
existential_there_quantifiers_1,165000,0.601080274616337
existential_there_quantifiers_1,170000,0.44526041061295984
existential_there_quantifiers_1,180000,0.41314553990609976
existential_there_quantifiers_1,190000,0.42105824458765284
existential_there_quantifiers_1,200000,0.729083190424718
existential_there_quantifiers_1,210000,0.5354419108822677
existential_there_quantifiers_2,5000,0.8871999999999997
existential_there_quantifiers_2,10000,0.7779741942577779
existential_there_quantifiers_2,15000,0.8042804694187191
existential_there_quantifiers_2,20000,0.8320111175975646
existential_there_quantifiers_2,25000,0.8391351935802088
existential_there_quantifiers_2,30000,0.8280865964329976
existential_there_quantifiers_2,35000,0.826793262594893
existential_there_quantifiers_2,40000,0.7909854302148522
existential_there_quantifiers_2,45000,0.8195286195286197
existential_there_quantifiers_2,50000,0.7985363544789251
existential_there_quantifiers_2,55000,0.7835998761710403
existential_there_quantifiers_2,60000,0.8098120606116925
existential_there_quantifiers_2,65000,0.8367110589614738
existential_there_quantifiers_2,70000,0.8049572674698927
existential_there_quantifiers_2,75000,0.8135200038929402
existential_there_quantifiers_2,80000,0.8204167434185776
existential_there_quantifiers_2,85000,0.7845688987563729
existential_there_quantifiers_2,90000,0.8123518310562106
existential_there_quantifiers_2,95000,0.8006265160692008
existential_there_quantifiers_2,100000,0.8254419331558978
existential_there_quantifiers_2,105000,0.7599337552413054
existential_there_quantifiers_2,110000,0.7998716261556603
existential_there_quantifiers_2,115000,0.7847451743593654
existential_there_quantifiers_2,120000,0.7841697266421869
existential_there_quantifiers_2,125000,0.7835743110874268
existential_there_quantifiers_2,130000,0.8065428926168684
existential_there_quantifiers_2,135000,0.7627141908507367
existential_there_quantifiers_2,140000,0.7685561657888482
existential_there_quantifiers_2,145000,0.792529098142091
existential_there_quantifiers_2,150000,0.7651585802800236
existential_there_quantifiers_2,155000,0.7600523308030299
existential_there_quantifiers_2,160000,0.7734210163789416
existential_there_quantifiers_2,165000,0.7517758763674081
existential_there_quantifiers_2,170000,0.7572846058075634
existential_there_quantifiers_2,180000,0.7654737067351414
existential_there_quantifiers_2,190000,0.7396915240436527
existential_there_quantifiers_2,200000,0.7560375656515638
existential_there_quantifiers_2,210000,0.7346047098210613
existential_there_subject_raising,5000,0.9561780671225947
existential_there_subject_raising,10000,0.9337675618520811
existential_there_subject_raising,15000,0.9288143904002226
existential_there_subject_raising,20000,0.9225906679046229
existential_there_subject_raising,25000,0.893126426094252
existential_there_subject_raising,30000,0.9022878161833575
existential_there_subject_raising,35000,0.9103209199719966
existential_there_subject_raising,40000,0.9017174408232962
existential_there_subject_raising,45000,0.9040123274132681
existential_there_subject_raising,50000,0.9145407685121623
existential_there_subject_raising,55000,0.897474690796137
existential_there_subject_raising,60000,0.9057066030077757
existential_there_subject_raising,65000,0.9050114269835597
existential_there_subject_raising,70000,0.8944934846574191
existential_there_subject_raising,75000,0.870394165962046
existential_there_subject_raising,80000,0.8746139840170012
existential_there_subject_raising,85000,0.8549672619568196
existential_there_subject_raising,90000,0.874312851035769
existential_there_subject_raising,95000,0.8680764696966835
existential_there_subject_raising,100000,0.8787347633662204
existential_there_subject_raising,105000,0.8610852253718574
existential_there_subject_raising,110000,0.8758662093527665
existential_there_subject_raising,115000,0.8684963264408821
existential_there_subject_raising,120000,0.8648342877988748
existential_there_subject_raising,125000,0.8643722703387465
existential_there_subject_raising,130000,0.8732917901989219
existential_there_subject_raising,135000,0.8589368703544571
existential_there_subject_raising,140000,0.851369204900312
existential_there_subject_raising,145000,0.8532036660586465
existential_there_subject_raising,150000,0.8672641549505159
existential_there_subject_raising,155000,0.8488798216781898
existential_there_subject_raising,160000,0.8710846872535137
existential_there_subject_raising,165000,0.8538326302412167
existential_there_subject_raising,170000,0.8656302817738344
existential_there_subject_raising,180000,0.8491970955914017
existential_there_subject_raising,190000,0.8232393868757504
existential_there_subject_raising,200000,0.8317117493699367
existential_there_subject_raising,210000,0.8594982078853045
expletive_it_object_raising,5000,0.9705576658491356
expletive_it_object_raising,10000,0.9457166670281427
expletive_it_object_raising,15000,0.9307890089646109
expletive_it_object_raising,20000,0.9391008945035487
expletive_it_object_raising,25000,0.9379934366052648
expletive_it_object_raising,30000,0.952253199081572
expletive_it_object_raising,35000,0.9480450617404216
expletive_it_object_raising,40000,0.9419968325703403
expletive_it_object_raising,45000,0.926470588235294
expletive_it_object_raising,50000,0.9396971545762332
expletive_it_object_raising,55000,0.9313804239912614
expletive_it_object_raising,60000,0.9257338402270445
expletive_it_object_raising,65000,0.9237377820385972
expletive_it_object_raising,70000,0.9182475041739446
expletive_it_object_raising,75000,0.9234318747962589
expletive_it_object_raising,80000,0.9229718346513401
expletive_it_object_raising,85000,0.9227944088319392
expletive_it_object_raising,90000,0.9282026423256854
expletive_it_object_raising,95000,0.9227047816276155
expletive_it_object_raising,100000,0.9130551133569127
expletive_it_object_raising,105000,0.9213942964660121
expletive_it_object_raising,110000,0.929574566357679
expletive_it_object_raising,115000,0.9241099302156313
expletive_it_object_raising,120000,0.9336914486281868
expletive_it_object_raising,125000,0.9324296567772095
expletive_it_object_raising,130000,0.9388786764705881
expletive_it_object_raising,135000,0.9370892580675357
expletive_it_object_raising,140000,0.9220339341732504
expletive_it_object_raising,145000,0.9264545419277941
expletive_it_object_raising,150000,0.9209141063926709
expletive_it_object_raising,155000,0.9154662879556368
expletive_it_object_raising,160000,0.9195801306351452
expletive_it_object_raising,165000,0.9162347762469494
expletive_it_object_raising,170000,0.9167505173955344
expletive_it_object_raising,180000,0.9037782533718256
expletive_it_object_raising,190000,0.8983024600403785
expletive_it_object_raising,200000,0.9075071903168022
expletive_it_object_raising,210000,0.9024837092125639
inchoative,5000,0.9504262129227878
inchoative,10000,0.9305634113339946
inchoative,15000,0.9367959549411161
inchoative,20000,0.9351900289056042
inchoative,25000,0.942198474308566
inchoative,30000,0.9469629099888517
inchoative,35000,0.9414836614687755
inchoative,40000,0.9385023305580372
inchoative,45000,0.9247844764689002
inchoative,50000,0.9209146560139938
inchoative,55000,0.9202533615732268
inchoative,60000,0.9353037903242821
inchoative,65000,0.918400041729599
inchoative,70000,0.9315170669370342
inchoative,75000,0.9282221863333153
inchoative,80000,0.919896092845218
inchoative,85000,0.9079396194653022
inchoative,90000,0.9135322667649293
inchoative,95000,0.9152067634421605
inchoative,100000,0.9201590331735455
inchoative,105000,0.9134142909712752
inchoative,110000,0.9180327868852458
inchoative,115000,0.9089980625195605
inchoative,120000,0.9102756722563365
inchoative,125000,0.9086970323350521
inchoative,130000,0.9166318457254622
inchoative,135000,0.898839841539332
inchoative,140000,0.9179047949524145
inchoative,145000,0.9167279568229186
inchoative,150000,0.9088911399133761
inchoative,155000,0.9177730035536706
inchoative,160000,0.904627556494701
inchoative,165000,0.9133365157301326
inchoative,170000,0.8998404152607786
inchoative,180000,0.900337712778983
inchoative,190000,0.9036187170673202
inchoative,200000,0.8930775490835288
inchoative,210000,0.8920105052180523
intransitive,5000,0.9571686897768358
intransitive,10000,0.9354851427660028
intransitive,15000,0.9492978231382523
intransitive,20000,0.93710657384932
intransitive,25000,0.9425051636714198
intransitive,30000,0.9542686155617645
intransitive,35000,0.932124259082372
intransitive,40000,0.9309741584907161
intransitive,45000,0.9211032704700242
intransitive,50000,0.9169505993278054
intransitive,55000,0.9165331196581197
intransitive,60000,0.9251308088883423
intransitive,65000,0.9186197916666667
intransitive,70000,0.9195665268057954
intransitive,75000,0.9185982077593924
intransitive,80000,0.9267793341992843
intransitive,85000,0.9283324554059121
intransitive,90000,0.9263998940158472
intransitive,95000,0.917309435760268
intransitive,100000,0.9139453518562427
intransitive,105000,0.9129388613153587
intransitive,110000,0.9118230252846673
intransitive,115000,0.9136787988103733
intransitive,120000,0.9063357851650037
intransitive,125000,0.910592637705546
intransitive,130000,0.9223515022771531
intransitive,135000,0.91229748089635
intransitive,140000,0.9209597741707833
intransitive,145000,0.9135448406664214
intransitive,150000,0.913131313131313
intransitive,155000,0.9102473259776632
intransitive,160000,0.9096750423960239
intransitive,165000,0.8917253639153525
intransitive,170000,0.9008858368948086
intransitive,180000,0.8986597755314027
intransitive,190000,0.8997080135576531
intransitive,200000,0.900288857076286
intransitive,210000,0.8953401919488064
irregular_past_participle_adjectives,5000,0.8330005996796649
irregular_past_participle_adjectives,10000,0.9018052407018282
irregular_past_participle_adjectives,15000,0.8620835390392413
irregular_past_participle_adjectives,20000,0.8365570993888495
irregular_past_participle_adjectives,25000,0.8776717901557277
irregular_past_participle_adjectives,30000,0.8169919330044065
irregular_past_participle_adjectives,35000,0.6397688626029321
irregular_past_participle_adjectives,40000,0.6255406827215312
irregular_past_participle_adjectives,45000,0.43939903576634165
irregular_past_participle_adjectives,50000,0.47127420457507085
irregular_past_participle_adjectives,55000,0.4315138131211047
irregular_past_participle_adjectives,60000,0.49677938808373756
irregular_past_participle_adjectives,65000,0.5816599732262273
irregular_past_participle_adjectives,70000,0.5717615866419351
irregular_past_participle_adjectives,75000,0.612794612794617
irregular_past_participle_adjectives,80000,0.48336693548387544
irregular_past_participle_adjectives,85000,0.5484297123641396
irregular_past_participle_adjectives,90000,0.6270032121605782
irregular_past_participle_adjectives,95000,0.6879202177215425
irregular_past_participle_adjectives,100000,0.6124751984126975
irregular_past_participle_adjectives,105000,0.7304879744594377
irregular_past_participle_adjectives,110000,0.8153380237475286
irregular_past_participle_adjectives,115000,0.680848941814772
irregular_past_participle_adjectives,120000,0.7540074423930125
irregular_past_participle_adjectives,125000,0.8082262233205607
irregular_past_participle_adjectives,130000,0.6658274004001273
irregular_past_participle_adjectives,135000,0.658469945355191
irregular_past_participle_adjectives,140000,0.6884873837390414
irregular_past_participle_adjectives,145000,0.6924380151826174
irregular_past_participle_adjectives,150000,0.7113579237454974
irregular_past_participle_adjectives,155000,0.7054334825634403
irregular_past_participle_adjectives,160000,0.548717948717949
irregular_past_participle_adjectives,165000,0.7572314676571594
irregular_past_participle_adjectives,170000,0.6452783321263555
irregular_past_participle_adjectives,180000,0.5889660211910845
irregular_past_participle_adjectives,190000,0.5246636995674451
irregular_past_participle_adjectives,200000,0.666997206421831
irregular_past_participle_adjectives,210000,0.6324115030693633
irregular_past_participle_verbs,5000,0.8851452599221787
irregular_past_participle_verbs,10000,0.9213749066823389
irregular_past_participle_verbs,15000,0.8944964250812759
irregular_past_participle_verbs,20000,0.855810110582789
irregular_past_participle_verbs,25000,0.8219510493874749
irregular_past_participle_verbs,30000,0.7734218301078768
irregular_past_participle_verbs,35000,0.7567871583619612
irregular_past_participle_verbs,40000,0.8907705654424047
irregular_past_participle_verbs,45000,0.827681526741673
irregular_past_participle_verbs,50000,0.884125776698103
irregular_past_participle_verbs,55000,0.8015700167455546
irregular_past_participle_verbs,60000,0.8881232426438553
irregular_past_participle_verbs,65000,0.8434608852117713
irregular_past_participle_verbs,70000,0.8203580520653686
irregular_past_participle_verbs,75000,0.8327911713738483
irregular_past_participle_verbs,80000,0.8564413290562748
irregular_past_participle_verbs,85000,0.8448906313941368
irregular_past_participle_verbs,90000,0.8602204511249337
irregular_past_participle_verbs,95000,0.8658567994505493
irregular_past_participle_verbs,100000,0.8779035191447278
irregular_past_participle_verbs,105000,0.870462126364196
irregular_past_participle_verbs,110000,0.8721155877072556
irregular_past_participle_verbs,115000,0.8647347336919683
irregular_past_participle_verbs,120000,0.8385638641353483
irregular_past_participle_verbs,125000,0.8508554457083318
irregular_past_participle_verbs,130000,0.8592936541438018
irregular_past_participle_verbs,135000,0.7952759471884414
irregular_past_participle_verbs,140000,0.877414925958615
irregular_past_participle_verbs,145000,0.7957840393321769
irregular_past_participle_verbs,150000,0.8637513079874432
irregular_past_participle_verbs,155000,0.8489849013575118
irregular_past_participle_verbs,160000,0.8531123526265819
irregular_past_participle_verbs,165000,0.8790099557522122
irregular_past_participle_verbs,170000,0.8683026983460135
irregular_past_participle_verbs,180000,0.8782218873324131
irregular_past_participle_verbs,190000,0.8723105407648606
irregular_past_participle_verbs,200000,0.8971853978085795
irregular_past_participle_verbs,210000,0.8682519690923054
irregular_plural_subject_verb_agreement_1,5000,0.9377058616183067
irregular_plural_subject_verb_agreement_1,10000,0.9537238261505058
irregular_plural_subject_verb_agreement_1,15000,0.9263519251123836
irregular_plural_subject_verb_agreement_1,20000,0.9270100484857005
irregular_plural_subject_verb_agreement_1,25000,0.8870885406091845
irregular_plural_subject_verb_agreement_1,30000,0.8779956427015249
irregular_plural_subject_verb_agreement_1,35000,0.8521591196396969
irregular_plural_subject_verb_agreement_1,40000,0.8445448805573211
irregular_plural_subject_verb_agreement_1,45000,0.8564771554382944
irregular_plural_subject_verb_agreement_1,50000,0.8694680857480636
irregular_plural_subject_verb_agreement_1,55000,0.8749600623251014
irregular_plural_subject_verb_agreement_1,60000,0.8698586373365217
irregular_plural_subject_verb_agreement_1,65000,0.8755696576610206
irregular_plural_subject_verb_agreement_1,70000,0.8851057718392119
irregular_plural_subject_verb_agreement_1,75000,0.9024199843871974
irregular_plural_subject_verb_agreement_1,80000,0.8805363526792762
irregular_plural_subject_verb_agreement_1,85000,0.8726260654203104
irregular_plural_subject_verb_agreement_1,90000,0.8899919571897591
irregular_plural_subject_verb_agreement_1,95000,0.8770463069165942
irregular_plural_subject_verb_agreement_1,100000,0.8757763975155278
irregular_plural_subject_verb_agreement_1,105000,0.8944370691771797
irregular_plural_subject_verb_agreement_1,110000,0.9114035283742333
irregular_plural_subject_verb_agreement_1,115000,0.894798537414055
irregular_plural_subject_verb_agreement_1,120000,0.8934753001347511
irregular_plural_subject_verb_agreement_1,125000,0.9024149328953902
irregular_plural_subject_verb_agreement_1,130000,0.8947210972017677
irregular_plural_subject_verb_agreement_1,135000,0.9016584002801042
irregular_plural_subject_verb_agreement_1,140000,0.9086307402737425
irregular_plural_subject_verb_agreement_1,145000,0.9099434945183074
irregular_plural_subject_verb_agreement_1,150000,0.9072569445178172
irregular_plural_subject_verb_agreement_1,155000,0.8824695155305904
irregular_plural_subject_verb_agreement_1,160000,0.8904520079033897
irregular_plural_subject_verb_agreement_1,165000,0.8811056239629887
irregular_plural_subject_verb_agreement_1,170000,0.8939743655174444
irregular_plural_subject_verb_agreement_1,180000,0.8742702616718367
irregular_plural_subject_verb_agreement_1,190000,0.8681426449349261
irregular_plural_subject_verb_agreement_1,200000,0.8570233620695504
irregular_plural_subject_verb_agreement_1,210000,0.857170874796415
irregular_plural_subject_verb_agreement_2,5000,0.9546726755456075
irregular_plural_subject_verb_agreement_2,10000,0.8945328047200469
irregular_plural_subject_verb_agreement_2,15000,0.8671402875308278
irregular_plural_subject_verb_agreement_2,20000,0.8938313424852914
irregular_plural_subject_verb_agreement_2,25000,0.8986224905664484
irregular_plural_subject_verb_agreement_2,30000,0.9103558136935769
irregular_plural_subject_verb_agreement_2,35000,0.8988721251615124
irregular_plural_subject_verb_agreement_2,40000,0.9018931961605767
irregular_plural_subject_verb_agreement_2,45000,0.8858639119847712
irregular_plural_subject_verb_agreement_2,50000,0.8835771862087652
irregular_plural_subject_verb_agreement_2,55000,0.8858638938580798
irregular_plural_subject_verb_agreement_2,60000,0.8805248102931545
irregular_plural_subject_verb_agreement_2,65000,0.8800162078440306
irregular_plural_subject_verb_agreement_2,70000,0.8856152048158366
irregular_plural_subject_verb_agreement_2,75000,0.9008596578718073
irregular_plural_subject_verb_agreement_2,80000,0.8965035500827048
irregular_plural_subject_verb_agreement_2,85000,0.8749641159771617
irregular_plural_subject_verb_agreement_2,90000,0.9005542237418089
irregular_plural_subject_verb_agreement_2,95000,0.8795911295911298
irregular_plural_subject_verb_agreement_2,100000,0.8973126112718373
irregular_plural_subject_verb_agreement_2,105000,0.8898391420042887
irregular_plural_subject_verb_agreement_2,110000,0.8930837009481319
irregular_plural_subject_verb_agreement_2,115000,0.8566355676128717
irregular_plural_subject_verb_agreement_2,120000,0.8785218209683661
irregular_plural_subject_verb_agreement_2,125000,0.8684744966668446
irregular_plural_subject_verb_agreement_2,130000,0.8747524519049416
irregular_plural_subject_verb_agreement_2,135000,0.8748601953745201
irregular_plural_subject_verb_agreement_2,140000,0.8545417779859236
irregular_plural_subject_verb_agreement_2,145000,0.8866889366487329
irregular_plural_subject_verb_agreement_2,150000,0.8638035633346116
irregular_plural_subject_verb_agreement_2,155000,0.8726777384852927
irregular_plural_subject_verb_agreement_2,160000,0.8489471988179074
irregular_plural_subject_verb_agreement_2,165000,0.8446059640814374
irregular_plural_subject_verb_agreement_2,170000,0.8666495180439405
irregular_plural_subject_verb_agreement_2,180000,0.8726775036073603
irregular_plural_subject_verb_agreement_2,190000,0.8669941144895661
irregular_plural_subject_verb_agreement_2,200000,0.8763748072911327
irregular_plural_subject_verb_agreement_2,210000,0.8415603900975244
left_branch_island_echo_question,5000,0.9618359913524519
left_branch_island_echo_question,10000,0.943107425517543
left_branch_island_echo_question,15000,0.9046460697690123
left_branch_island_echo_question,20000,0.900035868882929
left_branch_island_echo_question,25000,0.8947165275055396
left_branch_island_echo_question,30000,0.8949672561484124
left_branch_island_echo_question,35000,0.8709403452970245
left_branch_island_echo_question,40000,0.845506823448631
left_branch_island_echo_question,45000,0.886279522901984
left_branch_island_echo_question,50000,0.9155119972963839
left_branch_island_echo_question,55000,0.8806189057017264
left_branch_island_echo_question,60000,0.8958780742702097
left_branch_island_echo_question,65000,0.8835359649032793
left_branch_island_echo_question,70000,0.8939991689534845
left_branch_island_echo_question,75000,0.8828837914420584
left_branch_island_echo_question,80000,0.887416245298927
left_branch_island_echo_question,85000,0.882735421795426
left_branch_island_echo_question,90000,0.8759595959595957
left_branch_island_echo_question,95000,0.8585205810042793
left_branch_island_echo_question,100000,0.8725681760258263
left_branch_island_echo_question,105000,0.8650777772542246
left_branch_island_echo_question,110000,0.8533488427528303
left_branch_island_echo_question,115000,0.8207256157119733
left_branch_island_echo_question,120000,0.8270071391200149
left_branch_island_echo_question,125000,0.8485414673877137
left_branch_island_echo_question,130000,0.843457113308771
left_branch_island_echo_question,135000,0.8428193713897574
left_branch_island_echo_question,140000,0.8480230000519581
left_branch_island_echo_question,145000,0.8166897441185232
left_branch_island_echo_question,150000,0.8206706863457162
left_branch_island_echo_question,155000,0.8010264855343212
left_branch_island_echo_question,160000,0.8386060074548148
left_branch_island_echo_question,165000,0.808486410217107
left_branch_island_echo_question,170000,0.8234172508202828
left_branch_island_echo_question,180000,0.793674061626653
left_branch_island_echo_question,190000,0.8384336713331271
left_branch_island_echo_question,200000,0.8235894043385982
left_branch_island_echo_question,210000,0.7999261796593916
left_branch_island_simple_question,5000,0.9000189296591229
left_branch_island_simple_question,10000,0.8145050042558188
left_branch_island_simple_question,15000,0.7627414303064778
left_branch_island_simple_question,20000,0.7837240677077908
left_branch_island_simple_question,25000,0.7813595813244878
left_branch_island_simple_question,30000,0.773367470003441
left_branch_island_simple_question,35000,0.7929447351978187
left_branch_island_simple_question,40000,0.7932699016481556
left_branch_island_simple_question,45000,0.7730588017252573
left_branch_island_simple_question,50000,0.786889374942824
left_branch_island_simple_question,55000,0.8126727429258656
left_branch_island_simple_question,60000,0.8111344023258696
left_branch_island_simple_question,65000,0.8008223075723325
left_branch_island_simple_question,70000,0.7786471836475637
left_branch_island_simple_question,75000,0.7658354790379365
left_branch_island_simple_question,80000,0.8205718407362457
left_branch_island_simple_question,85000,0.7994913249150538
left_branch_island_simple_question,90000,0.7966248342357714
left_branch_island_simple_question,95000,0.7778840718613508
left_branch_island_simple_question,100000,0.786615671199136
left_branch_island_simple_question,105000,0.7818686544647157
left_branch_island_simple_question,110000,0.779856529355274
left_branch_island_simple_question,115000,0.7588444760799
left_branch_island_simple_question,120000,0.77240373024735
left_branch_island_simple_question,125000,0.7732343881374659
left_branch_island_simple_question,130000,0.7725490196078431
left_branch_island_simple_question,135000,0.7662602460352378
left_branch_island_simple_question,140000,0.7723775843361594
left_branch_island_simple_question,145000,0.7614387200600703
left_branch_island_simple_question,150000,0.777830901606471
left_branch_island_simple_question,155000,0.7912178151151068
left_branch_island_simple_question,160000,0.7748172803074497
left_branch_island_simple_question,165000,0.7699478722792416
left_branch_island_simple_question,170000,0.7730447085336093
left_branch_island_simple_question,180000,0.7782463019559572
left_branch_island_simple_question,190000,0.7921877147009228
left_branch_island_simple_question,200000,0.7563087020121114
left_branch_island_simple_question,210000,0.773562119458562
matrix_question_npi_licensor_present,5000,0.9178985789416919
matrix_question_npi_licensor_present,10000,0.8547899159663817
matrix_question_npi_licensor_present,15000,0.8605239733930448
matrix_question_npi_licensor_present,20000,0.8890968323282741
matrix_question_npi_licensor_present,25000,0.9184727223316801
matrix_question_npi_licensor_present,30000,0.8969188132573211
matrix_question_npi_licensor_present,35000,0.8893119323130516
matrix_question_npi_licensor_present,40000,0.8535315475341634
matrix_question_npi_licensor_present,45000,0.8556319637953446
matrix_question_npi_licensor_present,50000,0.8423696695386629
matrix_question_npi_licensor_present,55000,0.8809211011691737
matrix_question_npi_licensor_present,60000,0.8880170355272401
matrix_question_npi_licensor_present,65000,0.8480953771150935
matrix_question_npi_licensor_present,70000,0.8549841317270385
matrix_question_npi_licensor_present,75000,0.8536031914504265
matrix_question_npi_licensor_present,80000,0.8508439506697788
matrix_question_npi_licensor_present,85000,0.8459064074041973
matrix_question_npi_licensor_present,90000,0.8596739900779594
matrix_question_npi_licensor_present,95000,0.8208114641522787
matrix_question_npi_licensor_present,100000,0.86139454609802
matrix_question_npi_licensor_present,105000,0.8382847208918568
matrix_question_npi_licensor_present,110000,0.8477672341457257
matrix_question_npi_licensor_present,115000,0.8367528361164147
matrix_question_npi_licensor_present,120000,0.8538428184643193
matrix_question_npi_licensor_present,125000,0.8156452981916286
matrix_question_npi_licensor_present,130000,0.8402768293540921
matrix_question_npi_licensor_present,135000,0.8197443701427986
matrix_question_npi_licensor_present,140000,0.8343774298158555
matrix_question_npi_licensor_present,145000,0.7749648382559774
matrix_question_npi_licensor_present,150000,0.8565315156914227
matrix_question_npi_licensor_present,155000,0.80057195189718
matrix_question_npi_licensor_present,160000,0.8202645705521472
matrix_question_npi_licensor_present,165000,0.8162602114596296
matrix_question_npi_licensor_present,170000,0.8356401460936993
matrix_question_npi_licensor_present,180000,0.8338579596467243
matrix_question_npi_licensor_present,190000,0.8479702122969293
matrix_question_npi_licensor_present,200000,0.812401029686483
matrix_question_npi_licensor_present,210000,0.8189364033109315
npi_present_1,5000,0.848876323115926
npi_present_1,10000,0.8613649353087283
npi_present_1,15000,0.8933681893230601
npi_present_1,20000,0.9102285303017408
npi_present_1,25000,0.9014376858157059
npi_present_1,30000,0.9164940444244761
npi_present_1,35000,0.899172324991996
npi_present_1,40000,0.9005350621101397
npi_present_1,45000,0.9102741152170087
npi_present_1,50000,0.9051195148326451
npi_present_1,55000,0.9000011188685999
npi_present_1,60000,0.891533812668475
npi_present_1,65000,0.8855215470785656
npi_present_1,70000,0.8765539858099428
npi_present_1,75000,0.8792169829157225
npi_present_1,80000,0.8666311236546675
npi_present_1,85000,0.8718209638858972
npi_present_1,90000,0.8730329292439245
npi_present_1,95000,0.8749020765492501
npi_present_1,100000,0.8738685264876094
npi_present_1,105000,0.8516100311618936
npi_present_1,110000,0.8738059510788845
npi_present_1,115000,0.8673447246313369
npi_present_1,120000,0.8665430954587582
npi_present_1,125000,0.8578026043642378
npi_present_1,130000,0.8709878448433475
npi_present_1,135000,0.8420545079570227
npi_present_1,140000,0.8219696332460112
npi_present_1,145000,0.8449561064063161
npi_present_1,150000,0.856452681636164
npi_present_1,155000,0.8277365135823133
npi_present_1,160000,0.8577012975805548
npi_present_1,165000,0.820524104130534
npi_present_1,170000,0.8183525019827779
npi_present_1,180000,0.8166586030404116
npi_present_1,190000,0.8463419743973236
npi_present_1,200000,0.8058938651028419
npi_present_1,210000,0.8287424164579884
npi_present_2,5000,0.8644828043373339
npi_present_2,10000,0.9028248762842059
npi_present_2,15000,0.9284201627126831
npi_present_2,20000,0.9211120902307912
npi_present_2,25000,0.9100210285192687
npi_present_2,30000,0.9293376949853942
npi_present_2,35000,0.9166700803923648
npi_present_2,40000,0.9155405405405407
npi_present_2,45000,0.8960722553385426
npi_present_2,50000,0.9041954161266037
npi_present_2,55000,0.8983246307244237
npi_present_2,60000,0.8990228794040306
npi_present_2,65000,0.8902872265402868
npi_present_2,70000,0.9011884746236799
npi_present_2,75000,0.8972638837187272
npi_present_2,80000,0.8974155778291981
npi_present_2,85000,0.8862841264681052
npi_present_2,90000,0.8907801589309303
npi_present_2,95000,0.9180883023269749
npi_present_2,100000,0.8991347462570485
npi_present_2,105000,0.8826818128491731
npi_present_2,110000,0.8968954321591427
npi_present_2,115000,0.8888660484755387
npi_present_2,120000,0.885717768601338
npi_present_2,125000,0.8902782139446649
npi_present_2,130000,0.8815549793624046
npi_present_2,135000,0.8757974290761689
npi_present_2,140000,0.8437335022700877
npi_present_2,145000,0.8480067526930976
npi_present_2,150000,0.8600980861248086
npi_present_2,155000,0.8179325236167344
npi_present_2,160000,0.8380168210064837
npi_present_2,165000,0.8245288951777732
npi_present_2,170000,0.8351565275642017
npi_present_2,180000,0.8073609731022847
npi_present_2,190000,0.8269076393017901
npi_present_2,200000,0.8234123724808501
npi_present_2,210000,0.8035366979466361
only_npi_licensor_present,5000,0.9429474051713496
only_npi_licensor_present,10000,0.7261661078285366
only_npi_licensor_present,15000,0.7225778306110242
only_npi_licensor_present,20000,0.6547859270616692
only_npi_licensor_present,25000,0.8055399600324386
only_npi_licensor_present,30000,0.8404199697327203
only_npi_licensor_present,35000,0.7940846866325322
only_npi_licensor_present,40000,0.8134125153206779
only_npi_licensor_present,45000,0.8205165858991303
only_npi_licensor_present,50000,0.7615954415954418
only_npi_licensor_present,55000,0.7418584789426521
only_npi_licensor_present,60000,0.5493661848618075
only_npi_licensor_present,65000,0.48887515381593016
only_npi_licensor_present,70000,0.5218849978070051
only_npi_licensor_present,75000,0.3556029376924893
only_npi_licensor_present,80000,0.510861260259417
only_npi_licensor_present,85000,0.5505749297321487
only_npi_licensor_present,90000,0.4804073948848089
only_npi_licensor_present,95000,0.38420452957935597
only_npi_licensor_present,100000,0.4337770542041756
only_npi_licensor_present,105000,0.31323594637517377
only_npi_licensor_present,110000,0.41831364729152776
only_npi_licensor_present,115000,0.39915806588167885
only_npi_licensor_present,120000,0.45470917156333995
only_npi_licensor_present,125000,0.23777107497184213
only_npi_licensor_present,130000,0.4105263157894737
only_npi_licensor_present,135000,0.30231526061518
only_npi_licensor_present,140000,0.3627128658147271
only_npi_licensor_present,145000,0.2597618900746426
only_npi_licensor_present,150000,0.26413977537632116
only_npi_licensor_present,155000,0.22424242424242194
only_npi_licensor_present,160000,0.35711890523007006
only_npi_licensor_present,165000,0.24244034335777467
only_npi_licensor_present,170000,0.4219683903082033
only_npi_licensor_present,180000,0.35467797205510543
only_npi_licensor_present,190000,0.3508601103537819
only_npi_licensor_present,200000,0.455122655122654
only_npi_licensor_present,210000,0.36546191752751583
only_npi_scope,5000,0.9626439349148983
only_npi_scope,10000,0.9331604235441185
only_npi_scope,15000,0.9541174959164572
only_npi_scope,20000,0.9634243710702658
only_npi_scope,25000,0.9576958583169762
only_npi_scope,30000,0.948312925191342
only_npi_scope,35000,0.9510065300129915
only_npi_scope,40000,0.9225937483668621
only_npi_scope,45000,0.9184303518781174
only_npi_scope,50000,0.9072579811658954
only_npi_scope,55000,0.8300171836243468
only_npi_scope,60000,0.822241428245315
only_npi_scope,65000,0.8460464526469276
only_npi_scope,70000,0.8438470819128898
only_npi_scope,75000,0.823400988242025
only_npi_scope,80000,0.8695301276509011
only_npi_scope,85000,0.8401826484018267
only_npi_scope,90000,0.8002859824444354
only_npi_scope,95000,0.8066353500005251
only_npi_scope,100000,0.7980543427570141
only_npi_scope,105000,0.7915391273141796
only_npi_scope,110000,0.8031215472441349
only_npi_scope,115000,0.79344772966631
only_npi_scope,120000,0.8098259128017455
only_npi_scope,125000,0.8273798712047726
only_npi_scope,130000,0.8473553622673561
only_npi_scope,135000,0.8223143314368336
only_npi_scope,140000,0.8242110523090787
only_npi_scope,145000,0.7942275357331989
only_npi_scope,150000,0.8212205684360788
only_npi_scope,155000,0.8051376001676303
only_npi_scope,160000,0.8210689889159122
only_npi_scope,165000,0.7939378370572345
only_npi_scope,170000,0.7977073897933483
only_npi_scope,180000,0.7671630446853601
only_npi_scope,190000,0.7839403287281758
only_npi_scope,200000,0.8089652677652334
only_npi_scope,210000,0.7587964559515384
passive_1,5000,0.9239991737417845
passive_1,10000,0.9198151388259646
passive_1,15000,0.9146713554325907
passive_1,20000,0.9203421200204571
passive_1,25000,0.9303840258114613
passive_1,30000,0.9435351283602896
passive_1,35000,0.9531498300712978
passive_1,40000,0.9538497721332501
passive_1,45000,0.9603779346961082
passive_1,50000,0.9662432459486494
passive_1,55000,0.9574588755797286
passive_1,60000,0.9601251634868295
passive_1,65000,0.9549210536010456
passive_1,70000,0.9567502325016448
passive_1,75000,0.9452991452991453
passive_1,80000,0.9562810950711309
passive_1,85000,0.9538027878881515
passive_1,90000,0.949728635172662
passive_1,95000,0.9576818700267262
passive_1,100000,0.9626448945319598
passive_1,105000,0.9559001930126895
passive_1,110000,0.9557410355977133
passive_1,115000,0.9557481833352766
passive_1,120000,0.9532555808751972
passive_1,125000,0.9535512741536916
passive_1,130000,0.9578726122151306
passive_1,135000,0.943019943019943
passive_1,140000,0.9570197902601958
passive_1,145000,0.9484201392049421
passive_1,150000,0.9462277258521371
passive_1,155000,0.9539067504992401
passive_1,160000,0.9469019705087192
passive_1,165000,0.9454291824268324
passive_1,170000,0.9464815618095327
passive_1,180000,0.9432001490428088
passive_1,190000,0.9458895484799426
passive_1,200000,0.9422911098212599
passive_1,210000,0.9407623974986447
passive_2,5000,0.9291271616215705
passive_2,10000,0.9061961565770524
passive_2,15000,0.920785348458051
passive_2,20000,0.9215550977994333
passive_2,25000,0.9313277708827749
passive_2,30000,0.9254807692307692
passive_2,35000,0.9422293247494894
passive_2,40000,0.9477524064915022
passive_2,45000,0.9472120416874049
passive_2,50000,0.9426968495140114
passive_2,55000,0.9341898353083309
passive_2,60000,0.9336832853850976
passive_2,65000,0.9325335058098526
passive_2,70000,0.9408075462738057
passive_2,75000,0.9430662613827939
passive_2,80000,0.9471334586466168
passive_2,85000,0.9412949817315784
passive_2,90000,0.9474111349966344
passive_2,95000,0.9398698358800229
passive_2,100000,0.9411324158121551
passive_2,105000,0.9546087218631699
passive_2,110000,0.9357287237974041
passive_2,115000,0.9443392533146282
passive_2,120000,0.9370261644372793
passive_2,125000,0.9425815342214056
passive_2,130000,0.9410495787462271
passive_2,135000,0.9358970102241613
passive_2,140000,0.9397406198636306
passive_2,145000,0.9322926143937438
passive_2,150000,0.9353644653221002
passive_2,155000,0.9329594492459136
passive_2,160000,0.9302318383327083
passive_2,165000,0.9349179400113187
passive_2,170000,0.9286380732516245
passive_2,180000,0.9426112518080112
passive_2,190000,0.9354255456541393
passive_2,200000,0.9294857161181742
passive_2,210000,0.9303850700127294
principle_A_c_command,5000,0.9145884164174011
principle_A_c_command,10000,0.9430668886017459
principle_A_c_command,15000,0.9424854074827933
principle_A_c_command,20000,0.9053254437869822
principle_A_c_command,25000,0.8665136655787867
principle_A_c_command,30000,0.8694339828931672
principle_A_c_command,35000,0.834970048070005
principle_A_c_command,40000,0.864128594181704
principle_A_c_command,45000,0.8359630916956317
principle_A_c_command,50000,0.8575006836764951
principle_A_c_command,55000,0.7731152971338789
principle_A_c_command,60000,0.8375999740159957
principle_A_c_command,65000,0.8271719896941686
principle_A_c_command,70000,0.836640979795372
principle_A_c_command,75000,0.8226622332224972
principle_A_c_command,80000,0.8163950353217552
principle_A_c_command,85000,0.813563707223981
principle_A_c_command,90000,0.793099860332401
principle_A_c_command,95000,0.791998127983152
principle_A_c_command,100000,0.8091559073808414
principle_A_c_command,105000,0.834168787312544
principle_A_c_command,110000,0.8347047899590166
principle_A_c_command,115000,0.8129988312426952
principle_A_c_command,120000,0.8219862146124597
principle_A_c_command,125000,0.8238985655737706
principle_A_c_command,130000,0.839026818612536
principle_A_c_command,135000,0.7796666115833194
principle_A_c_command,140000,0.8256500727219559
principle_A_c_command,145000,0.8144883900094658
principle_A_c_command,150000,0.8319385435754076
principle_A_c_command,155000,0.7967291924666636
principle_A_c_command,160000,0.7927638911803994
principle_A_c_command,165000,0.7946001171046083
principle_A_c_command,170000,0.8167995310067994
principle_A_c_command,180000,0.815626643954007
principle_A_c_command,190000,0.7960938944160812
principle_A_c_command,200000,0.7775887616202358
principle_A_c_command,210000,0.7826560168114904
principle_A_case_1,5000,
principle_A_case_1,10000,
principle_A_case_1,15000,
principle_A_case_1,20000,
principle_A_case_1,25000,
principle_A_case_1,30000,
principle_A_case_1,35000,
principle_A_case_1,40000,
principle_A_case_1,45000,
principle_A_case_1,50000,
principle_A_case_1,55000,
principle_A_case_1,60000,
principle_A_case_1,65000,
principle_A_case_1,70000,
principle_A_case_1,75000,
principle_A_case_1,80000,
principle_A_case_1,85000,
principle_A_case_1,90000,
principle_A_case_1,95000,
principle_A_case_1,100000,
principle_A_case_1,105000,
principle_A_case_1,110000,
principle_A_case_1,115000,
principle_A_case_1,120000,
principle_A_case_1,125000,
principle_A_case_1,130000,
principle_A_case_1,135000,
principle_A_case_1,140000,
principle_A_case_1,145000,
principle_A_case_1,150000,
principle_A_case_1,155000,
principle_A_case_1,160000,
principle_A_case_1,165000,
principle_A_case_1,170000,
principle_A_case_1,180000,
principle_A_case_1,190000,
principle_A_case_1,200000,
principle_A_case_1,210000,
principle_A_case_2,5000,0.8550853967260669
principle_A_case_2,10000,0.8712470191453593
principle_A_case_2,15000,0.8665317692992188
principle_A_case_2,20000,0.8775538213747969
principle_A_case_2,25000,0.8625510721183182
principle_A_case_2,30000,0.8691537537027084
principle_A_case_2,35000,0.8637240411833965
principle_A_case_2,40000,0.8710796701773411
principle_A_case_2,45000,0.8680516494688614
principle_A_case_2,50000,0.8668209545907734
principle_A_case_2,55000,0.859786480880231
principle_A_case_2,60000,0.8588334680172933
principle_A_case_2,65000,0.8742342797203786
principle_A_case_2,70000,0.8719864240502931
principle_A_case_2,75000,0.8795755640755846
principle_A_case_2,80000,0.8817818781076587
principle_A_case_2,85000,0.8737681278787485
principle_A_case_2,90000,0.8783545737922926
principle_A_case_2,95000,0.8981530088735714
principle_A_case_2,100000,0.8803963399508119
principle_A_case_2,105000,0.8794264184489344
principle_A_case_2,110000,0.89800245977268
principle_A_case_2,115000,0.8855284685698518
principle_A_case_2,120000,0.8761344377016016
principle_A_case_2,125000,0.8481450331744697
principle_A_case_2,130000,0.877272343469874
principle_A_case_2,135000,0.8855705526412542
principle_A_case_2,140000,0.856793014850055
principle_A_case_2,145000,0.8599338151176898
principle_A_case_2,150000,0.8813762111488841
principle_A_case_2,155000,0.8673816371584459
principle_A_case_2,160000,0.8791220610626009
principle_A_case_2,165000,0.8611978624470817
principle_A_case_2,170000,0.8621528744037951
principle_A_case_2,180000,0.8665024112334484
principle_A_case_2,190000,0.8858110105053869
principle_A_case_2,200000,0.8655877233749787
principle_A_case_2,210000,0.8783851134286136
principle_A_domain_1,5000,
principle_A_domain_1,10000,0.7429018555779017
principle_A_domain_1,15000,0.7571144048302828
principle_A_domain_1,20000,0.8012199850368914
principle_A_domain_1,25000,0.7969543147208118
principle_A_domain_1,30000,0.6969696969696973
principle_A_domain_1,35000,0.686537923313738
principle_A_domain_1,40000,0.49708308187488864
principle_A_domain_1,45000,0.26870515105808357
principle_A_domain_1,50000,0.28928478358721826
principle_A_domain_1,55000,0.4791376006845574
principle_A_domain_1,60000,0.09819639278558602
principle_A_domain_1,65000,0.17468283842184848
principle_A_domain_1,70000,0.33132731527916265
principle_A_domain_1,75000,0.33166248955722283
principle_A_domain_1,80000,0.3975903614457779
principle_A_domain_1,85000,0.3306559571619832
principle_A_domain_1,90000,0.45728643216079157
principle_A_domain_1,95000,0.5761884845950122
principle_A_domain_1,100000,0.5360489932263238
principle_A_domain_1,105000,0.5945654137856704
principle_A_domain_1,110000,0.6429475652269828
principle_A_domain_1,115000,0.5077116962777909
principle_A_domain_1,120000,0.6011348580386948
principle_A_domain_1,125000,0.7568579094990446
principle_A_domain_1,130000,0.7685575964842465
principle_A_domain_1,135000,0.7507565351907383
principle_A_domain_1,140000,0.638190954773861
principle_A_domain_1,145000,0.6968210087084058
principle_A_domain_1,150000,0.6413508162855367
principle_A_domain_1,155000,0.7677209554411338
principle_A_domain_1,160000,0.6505665190310174
principle_A_domain_1,165000,0.7419121727123652
principle_A_domain_1,170000,0.8066870805109647
principle_A_domain_1,180000,0.6329938526470266
principle_A_domain_1,190000,0.7606481647698063
principle_A_domain_1,200000,0.6395422186176454
principle_A_domain_1,210000,0.691404612159328
principle_A_domain_2,5000,0.9672431865828092
principle_A_domain_2,10000,0.974433998053102
principle_A_domain_2,15000,0.9511323750258556
principle_A_domain_2,20000,0.9292547274749722
principle_A_domain_2,25000,0.9090968943555523
principle_A_domain_2,30000,0.9200807834685616
principle_A_domain_2,35000,0.8763319140828542
principle_A_domain_2,40000,0.914507510837786
principle_A_domain_2,45000,0.8644819338528923
principle_A_domain_2,50000,0.8282333143180356
principle_A_domain_2,55000,0.7654802534121742
principle_A_domain_2,60000,0.7643172644549802
principle_A_domain_2,65000,0.746903760154799
principle_A_domain_2,70000,0.7671969828728982
principle_A_domain_2,75000,0.75952231993921
principle_A_domain_2,80000,0.7453735782622978
principle_A_domain_2,85000,0.8267015367216187
principle_A_domain_2,90000,0.7982957393483712
principle_A_domain_2,95000,0.8053451811895216
principle_A_domain_2,100000,0.7904046779748561
principle_A_domain_2,105000,0.8386659982829452
principle_A_domain_2,110000,0.8186174580254253
principle_A_domain_2,115000,0.7977313765518423
principle_A_domain_2,120000,0.7975593660189696
principle_A_domain_2,125000,0.8073155039645339
principle_A_domain_2,130000,0.8291325032898066
principle_A_domain_2,135000,0.7721061282149858
principle_A_domain_2,140000,0.8136721124967056
principle_A_domain_2,145000,0.7928361670386196
principle_A_domain_2,150000,0.8147611131447317
principle_A_domain_2,155000,0.7785956872877362
principle_A_domain_2,160000,0.8059685691813789
principle_A_domain_2,165000,0.7961090586989865
principle_A_domain_2,170000,0.8018452821036792
principle_A_domain_2,180000,0.8038106976537335
principle_A_domain_2,190000,0.8044894118797122
principle_A_domain_2,200000,0.798555884694754
principle_A_domain_2,210000,0.796822591691476
principle_A_domain_3,5000,0.9080966822902309
principle_A_domain_3,10000,0.8881188932268872
principle_A_domain_3,15000,0.8794760054988157
principle_A_domain_3,20000,0.8819683997624962
principle_A_domain_3,25000,0.8793106005747243
principle_A_domain_3,30000,0.8874178697160712
principle_A_domain_3,35000,0.8915277880209675
principle_A_domain_3,40000,0.8812895471921456
principle_A_domain_3,45000,0.8753660173286834
principle_A_domain_3,50000,0.8751196094649605
principle_A_domain_3,55000,0.8606933809876652
principle_A_domain_3,60000,0.8763029423406782
principle_A_domain_3,65000,0.8804348768769724
principle_A_domain_3,70000,0.8629516954451936
principle_A_domain_3,75000,0.8456640355417531
principle_A_domain_3,80000,0.8701801121124553
principle_A_domain_3,85000,0.8480598765638439
principle_A_domain_3,90000,0.8544860731045801
principle_A_domain_3,95000,0.8478819076825722
principle_A_domain_3,100000,0.8500950616682105
principle_A_domain_3,105000,0.8375825791074352
principle_A_domain_3,110000,0.834780169508203
principle_A_domain_3,115000,0.8318010822164517
principle_A_domain_3,120000,0.8147611131447317
principle_A_domain_3,125000,0.8028336988123307
principle_A_domain_3,130000,0.8254016925061077
principle_A_domain_3,135000,0.7959666925184167
principle_A_domain_3,140000,0.7939387847414182
principle_A_domain_3,145000,0.7991662276679738
principle_A_domain_3,150000,0.8067128135622391
principle_A_domain_3,155000,0.7994493974365988
principle_A_domain_3,160000,0.7969425323083272
principle_A_domain_3,165000,0.791286235222507
principle_A_domain_3,170000,0.7867021807535713
principle_A_domain_3,180000,0.7852093593188098
principle_A_domain_3,190000,0.7934899263760299
principle_A_domain_3,200000,0.7850097427356563
principle_A_domain_3,210000,0.7836145641449332
principle_A_reconstruction,5000,0.9299021126246556
principle_A_reconstruction,10000,0.8782355503119255
principle_A_reconstruction,15000,0.8697538027902455
principle_A_reconstruction,20000,0.8500035713435394
principle_A_reconstruction,25000,0.8573355844450996
principle_A_reconstruction,30000,0.838976037009465
principle_A_reconstruction,35000,0.7928571428571429
principle_A_reconstruction,40000,0.8578432581647393
principle_A_reconstruction,45000,0.7886128574740797
principle_A_reconstruction,50000,0.870441397180497
principle_A_reconstruction,55000,0.8617938110987986
principle_A_reconstruction,60000,0.8713063453936475
principle_A_reconstruction,65000,0.8426114993682114
principle_A_reconstruction,70000,0.8435311655367609
principle_A_reconstruction,75000,0.8717405613957339
principle_A_reconstruction,80000,0.8690511114101614
principle_A_reconstruction,85000,0.8847212514992278
principle_A_reconstruction,90000,0.8890434552199261
principle_A_reconstruction,95000,0.8841311513399621
principle_A_reconstruction,100000,0.89550790932225
principle_A_reconstruction,105000,0.8899529025428308
principle_A_reconstruction,110000,0.8862589568013962
principle_A_reconstruction,115000,0.8758738277919864
principle_A_reconstruction,120000,0.9043727637938609
principle_A_reconstruction,125000,0.8833038522012577
principle_A_reconstruction,130000,0.8899082568807339
principle_A_reconstruction,135000,0.8723543114904795
principle_A_reconstruction,140000,0.9040987930975942
principle_A_reconstruction,145000,0.8943292715092049
principle_A_reconstruction,150000,0.8996066876861578
principle_A_reconstruction,155000,0.8875771482829562
principle_A_reconstruction,160000,0.8798814699762509
principle_A_reconstruction,165000,0.893629711349026
principle_A_reconstruction,170000,0.8724128246402855
principle_A_reconstruction,180000,0.8912930118731812
principle_A_reconstruction,190000,0.8758030806944032
principle_A_reconstruction,200000,0.8448719989875858
principle_A_reconstruction,210000,0.8709309407617439
regular_plural_subject_verb_agreement_1,5000,0.9554650634089494
regular_plural_subject_verb_agreement_1,10000,0.9294306878306877
regular_plural_subject_verb_agreement_1,15000,0.9340395390089341
regular_plural_subject_verb_agreement_1,20000,0.929121447912036
regular_plural_subject_verb_agreement_1,25000,0.918716047015472
regular_plural_subject_verb_agreement_1,30000,0.8830177625133596
regular_plural_subject_verb_agreement_1,35000,0.8546560423393268
regular_plural_subject_verb_agreement_1,40000,0.8686147524792547
regular_plural_subject_verb_agreement_1,45000,0.8850851861949747
regular_plural_subject_verb_agreement_1,50000,0.8924825322514004
regular_plural_subject_verb_agreement_1,55000,0.8978942098926328
regular_plural_subject_verb_agreement_1,60000,0.8945870993964166
regular_plural_subject_verb_agreement_1,65000,0.8916594366814932
regular_plural_subject_verb_agreement_1,70000,0.8916405954751059
regular_plural_subject_verb_agreement_1,75000,0.8906321032715521
regular_plural_subject_verb_agreement_1,80000,0.8839727722772276
regular_plural_subject_verb_agreement_1,85000,0.8711277294436414
regular_plural_subject_verb_agreement_1,90000,0.8933235100940263
regular_plural_subject_verb_agreement_1,95000,0.8937733323175047
regular_plural_subject_verb_agreement_1,100000,0.9027688829311421
regular_plural_subject_verb_agreement_1,105000,0.9081515499425946
regular_plural_subject_verb_agreement_1,110000,0.9024310023330163
regular_plural_subject_verb_agreement_1,115000,0.9139987585907762
regular_plural_subject_verb_agreement_1,120000,0.8985436009632
regular_plural_subject_verb_agreement_1,125000,0.9110667526787491
regular_plural_subject_verb_agreement_1,130000,0.9046788954978188
regular_plural_subject_verb_agreement_1,135000,0.9069577029717715
regular_plural_subject_verb_agreement_1,140000,0.9047748910432701
regular_plural_subject_verb_agreement_1,145000,0.8962574541947377
regular_plural_subject_verb_agreement_1,150000,0.8939953371096196
regular_plural_subject_verb_agreement_1,155000,0.8799268796101348
regular_plural_subject_verb_agreement_1,160000,0.8891367705491244
regular_plural_subject_verb_agreement_1,165000,0.8682986426353727
regular_plural_subject_verb_agreement_1,170000,0.8801113251980303
regular_plural_subject_verb_agreement_1,180000,0.8706406303528607
regular_plural_subject_verb_agreement_1,190000,0.8791629826112585
regular_plural_subject_verb_agreement_1,200000,0.8740331907635018
regular_plural_subject_verb_agreement_1,210000,0.8803211076741788
regular_plural_subject_verb_agreement_2,5000,0.9419904957228192
regular_plural_subject_verb_agreement_2,10000,0.8790260059631154
regular_plural_subject_verb_agreement_2,15000,0.8857278677734303
regular_plural_subject_verb_agreement_2,20000,0.9006045445069834
regular_plural_subject_verb_agreement_2,25000,0.9176249643048457
regular_plural_subject_verb_agreement_2,30000,0.9167685280494079
regular_plural_subject_verb_agreement_2,35000,0.9018376818136388
regular_plural_subject_verb_agreement_2,40000,0.8827126614926034
regular_plural_subject_verb_agreement_2,45000,0.8672895426587245
regular_plural_subject_verb_agreement_2,50000,0.863151676619299
regular_plural_subject_verb_agreement_2,55000,0.8630220222623555
regular_plural_subject_verb_agreement_2,60000,0.8449413849720637
regular_plural_subject_verb_agreement_2,65000,0.8369892618223796
regular_plural_subject_verb_agreement_2,70000,0.8327240340271954
regular_plural_subject_verb_agreement_2,75000,0.8512404793906807
regular_plural_subject_verb_agreement_2,80000,0.8672284378983146
regular_plural_subject_verb_agreement_2,85000,0.8521138956507865
regular_plural_subject_verb_agreement_2,90000,0.8636032943524321
regular_plural_subject_verb_agreement_2,95000,0.8572433718507099
regular_plural_subject_verb_agreement_2,100000,0.8679215160810457
regular_plural_subject_verb_agreement_2,105000,0.8492098352155348
regular_plural_subject_verb_agreement_2,110000,0.8838048753372288
regular_plural_subject_verb_agreement_2,115000,0.8653915215326896
regular_plural_subject_verb_agreement_2,120000,0.8658481021444859
regular_plural_subject_verb_agreement_2,125000,0.8675977928859985
regular_plural_subject_verb_agreement_2,130000,0.8778991622905725
regular_plural_subject_verb_agreement_2,135000,0.8730769788123507
regular_plural_subject_verb_agreement_2,140000,0.8838630040622143
regular_plural_subject_verb_agreement_2,145000,0.8607994401158295
regular_plural_subject_verb_agreement_2,150000,0.8805226417559029
regular_plural_subject_verb_agreement_2,155000,0.863815379748195
regular_plural_subject_verb_agreement_2,160000,0.8755953516391637
regular_plural_subject_verb_agreement_2,165000,0.8821468386685777
regular_plural_subject_verb_agreement_2,170000,0.8703058086304422
regular_plural_subject_verb_agreement_2,180000,0.8639090901702833
regular_plural_subject_verb_agreement_2,190000,0.8651696144503381
regular_plural_subject_verb_agreement_2,200000,0.8760305477259663
regular_plural_subject_verb_agreement_2,210000,0.866362431515988
sentential_negation_npi_licensor_present,5000,
sentential_negation_npi_licensor_present,10000,
sentential_negation_npi_licensor_present,15000,
sentential_negation_npi_licensor_present,20000,
sentential_negation_npi_licensor_present,25000,
sentential_negation_npi_licensor_present,30000,
sentential_negation_npi_licensor_present,35000,
sentential_negation_npi_licensor_present,40000,-0.00020004000789630906
sentential_negation_npi_licensor_present,45000,
sentential_negation_npi_licensor_present,50000,0.49969981989190804
sentential_negation_npi_licensor_present,55000,0.7774439436932999
sentential_negation_npi_licensor_present,60000,0.4450571937929759
sentential_negation_npi_licensor_present,65000,0.3568842327307185
sentential_negation_npi_licensor_present,70000,0.6139351043294428
sentential_negation_npi_licensor_present,75000,0.4236392262708021
sentential_negation_npi_licensor_present,80000,0.5243094652342978
sentential_negation_npi_licensor_present,85000,0.7257341483359643
sentential_negation_npi_licensor_present,90000,0.6796764689909847
sentential_negation_npi_licensor_present,95000,0.706417626536105
sentential_negation_npi_licensor_present,100000,0.7388632872503835
sentential_negation_npi_licensor_present,105000,0.7996327310591658
sentential_negation_npi_licensor_present,110000,0.8934194419821879
sentential_negation_npi_licensor_present,115000,0.8362241319106465
sentential_negation_npi_licensor_present,120000,0.8715816159262969
sentential_negation_npi_licensor_present,125000,0.8951009589307467
sentential_negation_npi_licensor_present,130000,0.8737240025702905
sentential_negation_npi_licensor_present,135000,0.8126544335075144
sentential_negation_npi_licensor_present,140000,0.7887927933414357
sentential_negation_npi_licensor_present,145000,0.9417378140161448
sentential_negation_npi_licensor_present,150000,0.906014115862529
sentential_negation_npi_licensor_present,155000,0.9489533735818292
sentential_negation_npi_licensor_present,160000,0.957528559351984
sentential_negation_npi_licensor_present,165000,0.9597828667164968
sentential_negation_npi_licensor_present,170000,0.9612077873133474
sentential_negation_npi_licensor_present,180000,0.9592175772242161
sentential_negation_npi_licensor_present,190000,0.9745906267645398
sentential_negation_npi_licensor_present,200000,0.9797819390223279
sentential_negation_npi_licensor_present,210000,0.9781013605898399
sentential_negation_npi_scope,5000,0.8844165712389901
sentential_negation_npi_scope,10000,0.8289326812253869
sentential_negation_npi_scope,15000,0.8563579767851306
sentential_negation_npi_scope,20000,0.8756604978376104
sentential_negation_npi_scope,25000,0.8572642492299606
sentential_negation_npi_scope,30000,0.8670982792733164
sentential_negation_npi_scope,35000,0.8613962594315514
sentential_negation_npi_scope,40000,0.849535042324661
sentential_negation_npi_scope,45000,0.8631746582540241
sentential_negation_npi_scope,50000,0.8785337526414749
sentential_negation_npi_scope,55000,0.8487880509342051
sentential_negation_npi_scope,60000,0.8325409130939179
sentential_negation_npi_scope,65000,0.8518033593731147
sentential_negation_npi_scope,70000,0.8331326052555679
sentential_negation_npi_scope,75000,0.8412940186338305
sentential_negation_npi_scope,80000,0.8374354862727275
sentential_negation_npi_scope,85000,0.8385136134954275
sentential_negation_npi_scope,90000,0.8242686519724699
sentential_negation_npi_scope,95000,0.8345908114860944
sentential_negation_npi_scope,100000,0.8308605303187707
sentential_negation_npi_scope,105000,0.8460552706659737
sentential_negation_npi_scope,110000,0.8291997540476458
sentential_negation_npi_scope,115000,0.8006648726505206
sentential_negation_npi_scope,120000,0.8295754588660766
sentential_negation_npi_scope,125000,0.8046796257561465
sentential_negation_npi_scope,130000,0.8183357926025374
sentential_negation_npi_scope,135000,0.781999781999782
sentential_negation_npi_scope,140000,0.782757420454409
sentential_negation_npi_scope,145000,0.7979021846573743
sentential_negation_npi_scope,150000,0.805525290595635
sentential_negation_npi_scope,155000,0.7938383692815167
sentential_negation_npi_scope,160000,0.7941507082737479
sentential_negation_npi_scope,165000,0.7929581175845706
sentential_negation_npi_scope,170000,0.8005419433186325
sentential_negation_npi_scope,180000,0.7833909174935835
sentential_negation_npi_scope,190000,0.7563021127102727
sentential_negation_npi_scope,200000,0.8023285694518572
sentential_negation_npi_scope,210000,0.7982008191118285
sentential_subject_island,5000,0.9013297812054567
sentential_subject_island,10000,0.8147682823329959
sentential_subject_island,15000,0.8306813545491637
sentential_subject_island,20000,0.7793125910588563
sentential_subject_island,25000,0.7483533690622524
sentential_subject_island,30000,0.7716417871215163
sentential_subject_island,35000,0.7510325813525826
sentential_subject_island,40000,0.7583378956041824
sentential_subject_island,45000,0.7436379180429661
sentential_subject_island,50000,0.762766723088171
sentential_subject_island,55000,0.7729977116704806
sentential_subject_island,60000,0.7717401895700049
sentential_subject_island,65000,0.7522241994626557
sentential_subject_island,70000,0.7709030000591043
sentential_subject_island,75000,0.7397006388321009
sentential_subject_island,80000,0.7739465380923832
sentential_subject_island,85000,0.7265229301157446
sentential_subject_island,90000,0.7874512234978782
sentential_subject_island,95000,0.7445400855574222
sentential_subject_island,100000,0.7767028716010713
sentential_subject_island,105000,0.7323865450997337
sentential_subject_island,110000,0.74217525989084
sentential_subject_island,115000,0.7151120448903578
sentential_subject_island,120000,0.765992923913475
sentential_subject_island,125000,0.7302943969610637
sentential_subject_island,130000,0.7489857820035808
sentential_subject_island,135000,0.721150370597138
sentential_subject_island,140000,0.7624949260279653
sentential_subject_island,145000,0.7310094264741811
sentential_subject_island,150000,0.7408272537634537
sentential_subject_island,155000,0.7288131184837094
sentential_subject_island,160000,0.7394125713738208
sentential_subject_island,165000,0.71637044626044
sentential_subject_island,170000,0.7552244726572237
sentential_subject_island,180000,0.729059905012984
sentential_subject_island,190000,0.7234483084861342
sentential_subject_island,200000,0.7292953011605084
sentential_subject_island,210000,0.7385520945658299
superlative_quantifiers_1,5000,0.9347314395436994
superlative_quantifiers_1,10000,0.844878501665241
superlative_quantifiers_1,15000,0.9651993262589564
superlative_quantifiers_1,20000,0.8787216563412754
superlative_quantifiers_1,25000,0.8878778990320458
superlative_quantifiers_1,30000,0.8206774185249341
superlative_quantifiers_1,35000,0.8148563449477133
superlative_quantifiers_1,40000,0.7319066515495086
superlative_quantifiers_1,45000,0.8180444352921885
superlative_quantifiers_1,50000,0.7867635698836132
superlative_quantifiers_1,55000,0.800267090906478
superlative_quantifiers_1,60000,0.8517002918411365
superlative_quantifiers_1,65000,0.8248366013071893
superlative_quantifiers_1,70000,0.7357690983572542
superlative_quantifiers_1,75000,0.745960891586542
superlative_quantifiers_1,80000,0.7618277588493522
superlative_quantifiers_1,85000,0.7031505653427279
superlative_quantifiers_1,90000,0.7587295394263027
superlative_quantifiers_1,95000,0.7355166086207542
superlative_quantifiers_1,100000,0.7862827923717497
superlative_quantifiers_1,105000,0.77539698582755
superlative_quantifiers_1,110000,0.7851074730489463
superlative_quantifiers_1,115000,0.7676694842130813
superlative_quantifiers_1,120000,0.7780673791943014
superlative_quantifiers_1,125000,0.7830270336210318
superlative_quantifiers_1,130000,0.7598757047214107
superlative_quantifiers_1,135000,0.7551710533207945
superlative_quantifiers_1,140000,0.7841441766541277
superlative_quantifiers_1,145000,0.7497695410949128
superlative_quantifiers_1,150000,0.7503543499726565
superlative_quantifiers_1,155000,0.7869802317655078
superlative_quantifiers_1,160000,0.7580143128998299
superlative_quantifiers_1,165000,0.7823094395068528
superlative_quantifiers_1,170000,0.7922559274312642
superlative_quantifiers_1,180000,0.7565867355424454
superlative_quantifiers_1,190000,0.7187332853796639
superlative_quantifiers_1,200000,0.774055875037642
superlative_quantifiers_1,210000,0.7569405919965435
superlative_quantifiers_2,5000,0.8514938966370333
superlative_quantifiers_2,10000,0.8228504638761049
superlative_quantifiers_2,15000,0.7419788123305175
superlative_quantifiers_2,20000,0.8527622010061249
superlative_quantifiers_2,25000,0.879161674195165
superlative_quantifiers_2,30000,0.8347739531101092
superlative_quantifiers_2,35000,0.8307948670636759
superlative_quantifiers_2,40000,0.7966555764578344
superlative_quantifiers_2,45000,0.8366689431599915
superlative_quantifiers_2,50000,0.8538521602629331
superlative_quantifiers_2,55000,0.8377884551856433
superlative_quantifiers_2,60000,0.822814399251987
superlative_quantifiers_2,65000,0.8453524132304024
superlative_quantifiers_2,70000,0.8444245183986816
superlative_quantifiers_2,75000,0.8253302845528456
superlative_quantifiers_2,80000,0.8242724881007374
superlative_quantifiers_2,85000,0.8434482332982599
superlative_quantifiers_2,90000,0.8299480111554105
superlative_quantifiers_2,95000,0.8244092086095308
superlative_quantifiers_2,100000,0.84984122455529
superlative_quantifiers_2,105000,0.8301877991755725
superlative_quantifiers_2,110000,0.8198028961932222
superlative_quantifiers_2,115000,0.7820474678819701
superlative_quantifiers_2,120000,0.8479047797009375
superlative_quantifiers_2,125000,0.7715665638716204
superlative_quantifiers_2,130000,0.818887900283249
superlative_quantifiers_2,135000,0.7637830687202053
superlative_quantifiers_2,140000,0.8519997789863367
superlative_quantifiers_2,145000,0.7926501154637866
superlative_quantifiers_2,150000,0.8187180565750872
superlative_quantifiers_2,155000,0.7783514245395525
superlative_quantifiers_2,160000,0.8228473539861438
superlative_quantifiers_2,165000,0.8105335220597077
superlative_quantifiers_2,170000,0.804348108976362
superlative_quantifiers_2,180000,0.7978354268887056
superlative_quantifiers_2,190000,0.7950139667737802
superlative_quantifiers_2,200000,0.7467680988208454
superlative_quantifiers_2,210000,0.7839905137728786
tough_vs_raising_1,5000,0.902600037877763
tough_vs_raising_1,10000,0.9071930673317671
tough_vs_raising_1,15000,0.9386318960679546
tough_vs_raising_1,20000,0.9581229788521045
tough_vs_raising_1,25000,0.9399912685619535
tough_vs_raising_1,30000,0.958989758536523
tough_vs_raising_1,35000,0.9581131656603357
tough_vs_raising_1,40000,0.9494591000575043
tough_vs_raising_1,45000,0.9435109687743507
tough_vs_raising_1,50000,0.9415026229262281
tough_vs_raising_1,55000,0.9291768850724587
tough_vs_raising_1,60000,0.9217105922437118
tough_vs_raising_1,65000,0.921496923389265
tough_vs_raising_1,70000,0.918618695474526
tough_vs_raising_1,75000,0.8998372186745102
tough_vs_raising_1,80000,0.9060792748965301
tough_vs_raising_1,85000,0.8969498838511436
tough_vs_raising_1,90000,0.9118637792328528
tough_vs_raising_1,95000,0.8884296243470683
tough_vs_raising_1,100000,0.9045770177008422
tough_vs_raising_1,105000,0.9058105583850098
tough_vs_raising_1,110000,0.9352454038313807
tough_vs_raising_1,115000,0.9103546110677935
tough_vs_raising_1,120000,0.9171801497382895
tough_vs_raising_1,125000,0.9203605325538036
tough_vs_raising_1,130000,0.9235631358038479
tough_vs_raising_1,135000,0.9002960130531381
tough_vs_raising_1,140000,0.9134571478438512
tough_vs_raising_1,145000,0.896672034353194
tough_vs_raising_1,150000,0.9211541234140714
tough_vs_raising_1,155000,0.8996832557514163
tough_vs_raising_1,160000,0.9088075661277714
tough_vs_raising_1,165000,0.9001456209694196
tough_vs_raising_1,170000,0.9055727264333738
tough_vs_raising_1,180000,0.8993164038412306
tough_vs_raising_1,190000,0.9049532304781841
tough_vs_raising_1,200000,0.9077006501335456
tough_vs_raising_1,210000,0.916474626771662
tough_vs_raising_2,5000,0.9224044588403821
tough_vs_raising_2,10000,0.9008098430223922
tough_vs_raising_2,15000,0.9223791008091305
tough_vs_raising_2,20000,0.9487933954982124
tough_vs_raising_2,25000,0.9366364346699256
tough_vs_raising_2,30000,0.9564398073751844
tough_vs_raising_2,35000,0.9481958297128306
tough_vs_raising_2,40000,0.9424393469927623
tough_vs_raising_2,45000,0.9378791462683289
tough_vs_raising_2,50000,0.9453284373725012
tough_vs_raising_2,55000,0.933214678078052
tough_vs_raising_2,60000,0.9182444658935732
tough_vs_raising_2,65000,0.9122485887790626
tough_vs_raising_2,70000,0.9176730004674851
tough_vs_raising_2,75000,0.9048961689939136
tough_vs_raising_2,80000,0.9026053243654107
tough_vs_raising_2,85000,0.9002846664309286
tough_vs_raising_2,90000,0.9096091600984058
tough_vs_raising_2,95000,0.8846166756176154
tough_vs_raising_2,100000,0.907325515951437
tough_vs_raising_2,105000,0.8987435528942744
tough_vs_raising_2,110000,0.9271856702753788
tough_vs_raising_2,115000,0.9147862419922838
tough_vs_raising_2,120000,0.9070647588037682
tough_vs_raising_2,125000,0.9137829903733761
tough_vs_raising_2,130000,0.9260791922209178
tough_vs_raising_2,135000,0.8918087059305815
tough_vs_raising_2,140000,0.9233785744110264
tough_vs_raising_2,145000,0.9031470743959605
tough_vs_raising_2,150000,0.9126414710830295
tough_vs_raising_2,155000,0.8962892979318476
tough_vs_raising_2,160000,0.8912183544303798
tough_vs_raising_2,165000,0.888515792037649
tough_vs_raising_2,170000,0.8958790235508469
tough_vs_raising_2,180000,0.8875827782733011
tough_vs_raising_2,190000,0.8991123858954991
tough_vs_raising_2,200000,0.8890578754754714
tough_vs_raising_2,210000,0.8946819988534433
transitive,5000,0.9307030363029638
transitive,10000,0.9437438211906297
transitive,15000,0.9113597236146479
transitive,20000,0.9227822569564669
transitive,25000,0.9271789967738924
transitive,30000,0.9397419204233451
transitive,35000,0.9323616828933592
transitive,40000,0.9415483605484166
transitive,45000,0.9387701101919338
transitive,50000,0.9325574112367563
transitive,55000,0.935300733121382
transitive,60000,0.935278878270329
transitive,65000,0.9312516873083476
transitive,70000,0.9346082849434644
transitive,75000,0.9365401926967746
transitive,80000,0.9268029587014588
transitive,85000,0.924332871889366
transitive,90000,0.9164940444244761
transitive,95000,0.9119236791269991
transitive,100000,0.9182068706578562
transitive,105000,0.9123520296029177
transitive,110000,0.9158472684023324
transitive,115000,0.9183006535947711
transitive,120000,0.9184236947791162
transitive,125000,0.9291161373020421
transitive,130000,0.9211361979653497
transitive,135000,0.9172712446503639
transitive,140000,0.9182339106140378
transitive,145000,0.9197228773138368
transitive,150000,0.921189402210619
transitive,155000,0.9104075626691948
transitive,160000,0.9128241488731069
transitive,165000,0.91127680455922
transitive,170000,0.9145785249309464
transitive,180000,0.9121464811005118
transitive,190000,0.9038102570592037
transitive,200000,0.9019755759746861
transitive,210000,0.9025937172162073
wh_island,5000,0.8086290883785671
wh_island,10000,0.7834196020908982
wh_island,15000,0.8443008370059214
wh_island,20000,0.8373923885942558
wh_island,25000,0.8741456203820022
wh_island,30000,0.8795961528224774
wh_island,35000,0.8475895869818928
wh_island,40000,0.8770102790467955
wh_island,45000,0.8117647058823528
wh_island,50000,0.8571631555725066
wh_island,55000,0.8280636065699493
wh_island,60000,0.8101819758672079
wh_island,65000,0.7749805207017922
wh_island,70000,0.8247992943571008
wh_island,75000,0.8530996389486706
wh_island,80000,0.8049035637763066
wh_island,85000,0.7858782622452574
wh_island,90000,0.8043709604202474
wh_island,95000,0.8021248888134078
wh_island,100000,0.7694320521619767
wh_island,105000,0.8093021981979057
wh_island,110000,0.7700357472725644
wh_island,115000,0.7503253250697207
wh_island,120000,0.7399092135934242
wh_island,125000,0.7767567913550237
wh_island,130000,0.7258184489146875
wh_island,135000,0.7468062805728566
wh_island,140000,0.7533160022011803
wh_island,145000,0.7449347974860773
wh_island,150000,0.7493921476206256
wh_island,155000,0.7489831752417457
wh_island,160000,0.7697092881988847
wh_island,165000,0.7706661657532917
wh_island,170000,0.7448766989085825
wh_island,180000,0.7305418457389149
wh_island,190000,0.7723212002927725
wh_island,200000,0.7615663096719216
wh_island,210000,0.7296504477838651
wh_questions_object_gap,5000,0.9746986254887731
wh_questions_object_gap,10000,0.898860423276211
wh_questions_object_gap,15000,0.8834730786064502
wh_questions_object_gap,20000,0.8711292986220953
wh_questions_object_gap,25000,0.8568643755878785
wh_questions_object_gap,30000,0.864195071102227
wh_questions_object_gap,35000,0.8533315415216236
wh_questions_object_gap,40000,0.8629710392346209
wh_questions_object_gap,45000,0.8651343307198243
wh_questions_object_gap,50000,0.8665416875468906
wh_questions_object_gap,55000,0.8658030953087116
wh_questions_object_gap,60000,0.8659823106608046
wh_questions_object_gap,65000,0.8453746127893833
wh_questions_object_gap,70000,0.8408250310803559
wh_questions_object_gap,75000,0.8593131292479654
wh_questions_object_gap,80000,0.8359271429008958
wh_questions_object_gap,85000,0.8187229437229439
wh_questions_object_gap,90000,0.8400278262932682
wh_questions_object_gap,95000,0.8462061485162942
wh_questions_object_gap,100000,0.8411791894174776
wh_questions_object_gap,105000,0.8280013759889919
wh_questions_object_gap,110000,0.8187009632644445
wh_questions_object_gap,115000,0.7959613776365614
wh_questions_object_gap,120000,0.8166454817318186
wh_questions_object_gap,125000,0.808785409425728
wh_questions_object_gap,130000,0.7972691107518045
wh_questions_object_gap,135000,0.788995727163475
wh_questions_object_gap,140000,0.8001523808059138
wh_questions_object_gap,145000,0.796
wh_questions_object_gap,150000,0.795174306665028
wh_questions_object_gap,155000,0.7875306552173752
wh_questions_object_gap,160000,0.7834102327094905
wh_questions_object_gap,165000,0.7981712937750755
wh_questions_object_gap,170000,0.7734244618810919
wh_questions_object_gap,180000,0.8032705516710987
wh_questions_object_gap,190000,0.7885432746188493
wh_questions_object_gap,200000,0.7671877355037356
wh_questions_object_gap,210000,0.7755116498496959
wh_questions_subject_gap,5000,0.7991803250920922
wh_questions_subject_gap,10000,0.7181208053691286
wh_questions_subject_gap,15000,0.7428270168791165
wh_questions_subject_gap,20000,0.8811511209894085
wh_questions_subject_gap,25000,0.8840176293203424
wh_questions_subject_gap,30000,0.8341170183385884
wh_questions_subject_gap,35000,0.7729575539316385
wh_questions_subject_gap,40000,0.8146944903546505
wh_questions_subject_gap,45000,0.7669504011854551
wh_questions_subject_gap,50000,0.82106987309454
wh_questions_subject_gap,55000,0.8112042567660641
wh_questions_subject_gap,60000,0.8331386617720672
wh_questions_subject_gap,65000,0.7916666666666662
wh_questions_subject_gap,70000,0.7654663174886187
wh_questions_subject_gap,75000,0.824903293011932
wh_questions_subject_gap,80000,0.8012158020185111
wh_questions_subject_gap,85000,0.7862505197794606
wh_questions_subject_gap,90000,0.7702496471400558
wh_questions_subject_gap,95000,0.8059059972756031
wh_questions_subject_gap,100000,0.8280177493119779
wh_questions_subject_gap,105000,0.7979797979797977
wh_questions_subject_gap,110000,0.7988914484106029
wh_questions_subject_gap,115000,0.785865963989793
wh_questions_subject_gap,120000,0.8056592039800993
wh_questions_subject_gap,125000,0.7755960729312763
wh_questions_subject_gap,130000,0.8137633753289898
wh_questions_subject_gap,135000,0.8075845471296682
wh_questions_subject_gap,140000,0.8136326179274044
wh_questions_subject_gap,145000,0.7884885047983533
wh_questions_subject_gap,150000,0.7926584504121948
wh_questions_subject_gap,155000,0.7886893237459284
wh_questions_subject_gap,160000,0.7941796104822744
wh_questions_subject_gap,165000,0.7880640046705892
wh_questions_subject_gap,170000,0.7954212877387555
wh_questions_subject_gap,180000,0.7317934416841246
wh_questions_subject_gap,190000,0.7726970542751989
wh_questions_subject_gap,200000,0.7426494241780861
wh_questions_subject_gap,210000,0.7461812279752186
wh_questions_subject_gap_long_distance,5000,0.8521527553120887
wh_questions_subject_gap_long_distance,10000,0.8144399460188948
wh_questions_subject_gap_long_distance,15000,0.8892068476499224
wh_questions_subject_gap_long_distance,20000,0.6262660238442257
wh_questions_subject_gap_long_distance,25000,0.7479838709677434
wh_questions_subject_gap_long_distance,30000,0.8739919354838717
wh_questions_subject_gap_long_distance,35000,0.7138047138047122
wh_questions_subject_gap_long_distance,40000,0.8491575895027895
wh_questions_subject_gap_long_distance,45000,0.7782145035393295
wh_questions_subject_gap_long_distance,50000,0.7174731961750255
wh_questions_subject_gap_long_distance,55000,0.7783959364812745
wh_questions_subject_gap_long_distance,60000,0.8128352880347952
wh_questions_subject_gap_long_distance,65000,0.7606367063610797
wh_questions_subject_gap_long_distance,70000,0.7426485210478442
wh_questions_subject_gap_long_distance,75000,0.7437827950146857
wh_questions_subject_gap_long_distance,80000,0.7227879610771663
wh_questions_subject_gap_long_distance,85000,0.766233686340975
wh_questions_subject_gap_long_distance,90000,0.7523907103825102
wh_questions_subject_gap_long_distance,95000,0.7834967657535935
wh_questions_subject_gap_long_distance,100000,0.7557496531645069
wh_questions_subject_gap_long_distance,105000,0.6968029830674254
wh_questions_subject_gap_long_distance,110000,0.6746607176055023
wh_questions_subject_gap_long_distance,115000,0.7006444069369497
wh_questions_subject_gap_long_distance,120000,0.7009404273331243
wh_questions_subject_gap_long_distance,125000,0.6582072972742052
wh_questions_subject_gap_long_distance,130000,0.6683836197902688
wh_questions_subject_gap_long_distance,135000,0.6288575286851077
wh_questions_subject_gap_long_distance,140000,0.7032042415859856
wh_questions_subject_gap_long_distance,145000,0.6060676675876929
wh_questions_subject_gap_long_distance,150000,0.6625113016173371
wh_questions_subject_gap_long_distance,155000,0.6548451117438957
wh_questions_subject_gap_long_distance,160000,0.6804154599021277
wh_questions_subject_gap_long_distance,165000,0.6527777777777769
wh_questions_subject_gap_long_distance,170000,0.6340041514386234
wh_questions_subject_gap_long_distance,180000,0.6308077431322374
wh_questions_subject_gap_long_distance,190000,0.6235294117647054
wh_questions_subject_gap_long_distance,200000,0.6048373583704886
wh_questions_subject_gap_long_distance,210000,0.6313417503396623
wh_vs_that_no_gap,5000,
wh_vs_that_no_gap,10000,-0.00016669444920917206
wh_vs_that_no_gap,15000,
wh_vs_that_no_gap,20000,
wh_vs_that_no_gap,25000,0.6664164790259752
wh_vs_that_no_gap,30000,0.4987971130713784
wh_vs_that_no_gap,35000,0.6656636576395814
wh_vs_that_no_gap,40000,0.8071910043035004
wh_vs_that_no_gap,45000,0.5691666965856472
wh_vs_that_no_gap,50000,0.6524274021751268
wh_vs_that_no_gap,55000,0.5362508610048357
wh_vs_that_no_gap,60000,0.7100403366109462
wh_vs_that_no_gap,65000,0.6084388185653986
wh_vs_that_no_gap,70000,0.6772910590435238
wh_vs_that_no_gap,75000,0.6622762580209381
wh_vs_that_no_gap,80000,0.7225042301184398
wh_vs_that_no_gap,85000,0.5514076122441175
wh_vs_that_no_gap,90000,0.5958240317494046
wh_vs_that_no_gap,95000,0.58318187325821
wh_vs_that_no_gap,100000,0.5424168170971391
wh_vs_that_no_gap,105000,0.5149464184997182
wh_vs_that_no_gap,110000,0.579129077771601
wh_vs_that_no_gap,115000,0.673712983108714
wh_vs_that_no_gap,120000,0.6605566870332656
wh_vs_that_no_gap,125000,0.7029949089453439
wh_vs_that_no_gap,130000,0.6758883477633438
wh_vs_that_no_gap,135000,0.7107693535196402
wh_vs_that_no_gap,140000,0.6934686852235679
wh_vs_that_no_gap,145000,0.7007958829513498
wh_vs_that_no_gap,150000,0.7295918367346934
wh_vs_that_no_gap,155000,0.7753609716799914
wh_vs_that_no_gap,160000,0.7785337160270717
wh_vs_that_no_gap,165000,0.7924200009204042
wh_vs_that_no_gap,170000,0.7619237447291007
wh_vs_that_no_gap,180000,0.7726626882637103
wh_vs_that_no_gap,190000,0.6959043507928754
wh_vs_that_no_gap,200000,0.7022220769646969
wh_vs_that_no_gap,210000,0.6827550957462761
wh_vs_that_no_gap_long_distance,5000,
wh_vs_that_no_gap_long_distance,10000,0.7195325542570961
wh_vs_that_no_gap_long_distance,15000,0.8886885282397367
wh_vs_that_no_gap_long_distance,20000,0.8397328881469311
wh_vs_that_no_gap_long_distance,25000,0.33266599933266533
wh_vs_that_no_gap_long_distance,30000,0.24969987995179163
wh_vs_that_no_gap_long_distance,35000,0.3329998332499116
wh_vs_that_no_gap_long_distance,40000,0.33253237217990766
wh_vs_that_no_gap_long_distance,45000,0.5916738587748541
wh_vs_that_no_gap_long_distance,50000,0.5509250943057301
wh_vs_that_no_gap_long_distance,55000,0.7265206590852242
wh_vs_that_no_gap_long_distance,60000,0.652943807746318
wh_vs_that_no_gap_long_distance,65000,0.6658312447786003
wh_vs_that_no_gap_long_distance,70000,0.6375841919800203
wh_vs_that_no_gap_long_distance,75000,0.544201098475367
wh_vs_that_no_gap_long_distance,80000,0.5297451845906795
wh_vs_that_no_gap_long_distance,85000,0.5112320168753427
wh_vs_that_no_gap_long_distance,90000,0.5245089233825412
wh_vs_that_no_gap_long_distance,95000,0.6177096026569018
wh_vs_that_no_gap_long_distance,100000,0.6575842799225631
wh_vs_that_no_gap_long_distance,105000,0.748995983935742
wh_vs_that_no_gap_long_distance,110000,0.7160852967127046
wh_vs_that_no_gap_long_distance,115000,0.7319932998325004
wh_vs_that_no_gap_long_distance,120000,0.6133741610219294
wh_vs_that_no_gap_long_distance,125000,0.7989949748743698
wh_vs_that_no_gap_long_distance,130000,0.6011348580386948
wh_vs_that_no_gap_long_distance,135000,0.5840670859538715
wh_vs_that_no_gap_long_distance,140000,0.6267179091009477
wh_vs_that_no_gap_long_distance,145000,0.603881956823132
wh_vs_that_no_gap_long_distance,150000,0.7084874985984927
wh_vs_that_no_gap_long_distance,155000,0.732433966213316
wh_vs_that_no_gap_long_distance,160000,0.5971802618328286
wh_vs_that_no_gap_long_distance,165000,0.6271820647293803
wh_vs_that_no_gap_long_distance,170000,0.6540358293075706
wh_vs_that_no_gap_long_distance,180000,0.5824134972105695
wh_vs_that_no_gap_long_distance,190000,0.545454545454546
wh_vs_that_no_gap_long_distance,200000,0.558971774193551
wh_vs_that_no_gap_long_distance,210000,0.5846826250408953
wh_vs_that_with_gap,5000,
wh_vs_that_with_gap,10000,1.0
wh_vs_that_with_gap,15000,1.0
wh_vs_that_with_gap,20000,0.85697599580459
wh_vs_that_with_gap,25000,0.4427727627326417
wh_vs_that_with_gap,30000,0.5424346139063265
wh_vs_that_with_gap,35000,0.6900810438070448
wh_vs_that_with_gap,40000,0.7047614472493763
wh_vs_that_with_gap,45000,0.7384946236559135
wh_vs_that_with_gap,50000,0.8316842822353391
wh_vs_that_with_gap,55000,0.8063348222415038
wh_vs_that_with_gap,60000,0.8126913094586884
wh_vs_that_with_gap,65000,0.8087215408787181
wh_vs_that_with_gap,70000,0.8462391897193436
wh_vs_that_with_gap,75000,0.8569608605059933
wh_vs_that_with_gap,80000,0.8683571118001676
wh_vs_that_with_gap,85000,0.8127041062446843
wh_vs_that_with_gap,90000,0.8391339063454043
wh_vs_that_with_gap,95000,0.8121271898924427
wh_vs_that_with_gap,100000,0.8513038116998509
wh_vs_that_with_gap,105000,0.8462474589128971
wh_vs_that_with_gap,110000,0.8577124244051652
wh_vs_that_with_gap,115000,0.8584859939905018
wh_vs_that_with_gap,120000,0.8473537810468434
wh_vs_that_with_gap,125000,0.8513344958975748
wh_vs_that_with_gap,130000,0.8397149776112994
wh_vs_that_with_gap,135000,0.8380333806310324
wh_vs_that_with_gap,140000,0.8541649074671235
wh_vs_that_with_gap,145000,0.829733959311424
wh_vs_that_with_gap,150000,0.8509837365942676
wh_vs_that_with_gap,155000,0.8480270698859211
wh_vs_that_with_gap,160000,0.8706867718595749
wh_vs_that_with_gap,165000,0.8555264419446139
wh_vs_that_with_gap,170000,0.8430107274166804
wh_vs_that_with_gap,180000,0.842483580801338
wh_vs_that_with_gap,190000,0.871549411561094
wh_vs_that_with_gap,200000,0.8342091887375689
wh_vs_that_with_gap,210000,0.8599690040394959
wh_vs_that_with_gap_long_distance,5000,
wh_vs_that_with_gap_long_distance,10000,
wh_vs_that_with_gap_long_distance,15000,
wh_vs_that_with_gap_long_distance,20000,
wh_vs_that_with_gap_long_distance,25000,
wh_vs_that_with_gap_long_distance,30000,0.2992992992993014
wh_vs_that_with_gap_long_distance,35000,0.46532999164576494
wh_vs_that_with_gap_long_distance,40000,0.5577889447236178
wh_vs_that_with_gap_long_distance,45000,0.5847052890747801
wh_vs_that_with_gap_long_distance,50000,0.6463375033356811
wh_vs_that_with_gap_long_distance,55000,0.5568378969600989
wh_vs_that_with_gap_long_distance,60000,0.7010685587141755
wh_vs_that_with_gap_long_distance,65000,0.6898954366175336
wh_vs_that_with_gap_long_distance,70000,0.7434128558603873
wh_vs_that_with_gap_long_distance,75000,0.7209028538951815
wh_vs_that_with_gap_long_distance,80000,0.7825924533247439
wh_vs_that_with_gap_long_distance,85000,0.7513498152884345
wh_vs_that_with_gap_long_distance,90000,0.8176677778206801
wh_vs_that_with_gap_long_distance,95000,0.7802662063583489
wh_vs_that_with_gap_long_distance,100000,0.7698063990571267
wh_vs_that_with_gap_long_distance,105000,0.7692706034545886
wh_vs_that_with_gap_long_distance,110000,0.7951088381851559
wh_vs_that_with_gap_long_distance,115000,0.7974373190171511
wh_vs_that_with_gap_long_distance,120000,0.7945753604755843
wh_vs_that_with_gap_long_distance,125000,0.8211199060490642
wh_vs_that_with_gap_long_distance,130000,0.8059003961949518
wh_vs_that_with_gap_long_distance,135000,0.8101621653195481
wh_vs_that_with_gap_long_distance,140000,0.7877799182877777
wh_vs_that_with_gap_long_distance,145000,0.7291987699661542
wh_vs_that_with_gap_long_distance,150000,0.7994791666666655
wh_vs_that_with_gap_long_distance,155000,0.7885423164585075
wh_vs_that_with_gap_long_distance,160000,0.7475924860835549
wh_vs_that_with_gap_long_distance,165000,0.80541485128641
wh_vs_that_with_gap_long_distance,170000,0.7801965461550625
wh_vs_that_with_gap_long_distance,180000,0.7341476012517854
wh_vs_that_with_gap_long_distance,190000,0.7438596491228086
wh_vs_that_with_gap_long_distance,200000,0.7759244067693613
wh_vs_that_with_gap_long_distance,210000,0.7801555688619288

